Generating series of non-oriented constellations and marginal sums in the Matching-Jack conjecture

Using the description of hypermaps with matchings, Goulden and Jackson have given an expression of the generating series of rooted bipartite maps in terms of the zonal polynomials. We generalize this approach to the case of constellations on non-oriented surfaces that have recently been introduced by Chapuy and Do{\l}\k{e}ga. A key step in the proof is an encoding of constellations with tuples of matchings. We consider a one parameter deformation of the generating series of constellations using Jack polynomials and we introduce the coefficients $c^\lambda_{\mu^0,...,\mu^k}(b)$ obtained by the expansion of these functions in the power-sum basis. These coefficients are indexed by $k+2$ integer partitions and the deformation parameter $b$, and can be considered as a generalization for $k\geq1$ of the connection coefficients introduced by Goulden and Jackson. We prove that when we take some marginal sums, these coefficients enumerate $b$-weighted $k$-tuples of matchings. This can be seen as an "unrooted" version of a recent result of Chapuy and Do{\l}\k{e}ga for constellations. For $k=1$, this gives a partial answer to Goulden and Jackson Matching-Jack conjecture. Lassale has formulated a positivity conjecture for the coefficients $\theta^{(\alpha)}_\mu(\lambda)$, defined as the coefficient of the Jack polynomial $J_\lambda^{(\alpha)}$ in the power-sum basis. We use the second main result of this paper to give a proof of this conjecture in the case of partitions $\lambda$ with rectangular shape.

==> Coefficients_c_k=5.txt <==
c[ [1] , [1] , [1] , [1] , [1] , [1] , [1] ]= 1
c[ [2] , [2] , [2] , [2] , [2] , [2] , [2] ]= b^5 + 4*b^4 + 7*b^3 + 6*b^2 + 3*b
c[ [2] , [1, 1] , [2] , [2] , [2] , [2] , [2] ]= b^4 + 3*b^3 + 4*b^2 + 2*b + 1
c[ [2] , [1, 1] , [1, 1] , [2] , [2] , [2] , [2] ]= b^3 + 2*b^2 + 2*b
c[ [2] , [1, 1] , [1, 1] , [1, 1] , [2] , [2] , [2] ]= b^2 + b + 1
c[ [2] , [1, 1] , [1, 1] , [1, 1] , [1, 1] , [2] , [2] ]= b
c[ [2] , [1, 1] , [1, 1] , [1, 1] , [1, 1] , [1, 1] , [2] ]= 1
c[ [1, 1] , [2] , [2] , [2] , [2] , [2] , [2] ]= b^5 + 4*b^4 + 7*b^3 + 6*b^2 + 3*b + 1
c[ [1, 1] , [1, 1] , [2] , [2] , [2] , [2] , [2] ]= b^4 + 3*b^3 + 4*b^2 + 2*b
c[ [1, 1] , [1, 1] , [1, 1] , [2] , [2] , [2] , [2] ]= b^3 + 2*b^2 + 2*b + 1
c[ [1, 1] , [1, 1] , [1, 1] , [1, 1] , [2] , [2] , [2] ]= b^2 + b
c[ [1, 1] , [1, 1] , [1, 1] , [1, 1] , [1, 1] , [2] , [2] ]= b + 1
c[ [1, 1] , [1, 1] , [1, 1] , [1, 1] , [1, 1] , [1, 1] , [1, 1] ]= 1
c[ [3] , [3] , [3] , [3] , [3] , [3] , [3] ]= 32*b^10 + 272*b^9 + 1064*b^8 + 2500*b^7 + 3898*b^6 + 4201*b^5 + 3169*b^4 + 1642*b^3 + 568*b^2 + 105*b + 21
c[ [3] , [2, 1] , [3] , [3] , [3] , [3] , [3] ]= 48*b^9 + 360*b^8 + 1236*b^7 + 2514*b^6 + 3333*b^5 + 2970*b^4 + 1788*b^3 + 684*b^2 + 171*b
c[ [3] , [2, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 72*b^8 + 468*b^7 + 1386*b^6 + 2385*b^5 + 2613*b^4 + 1839*b^3 + 837*b^2 + 192*b + 48
c[ [3] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 108*b^7 + 594*b^6 + 1485*b^5 + 2094*b^4 + 1827*b^3 + 936*b^2 + 312*b
c[ [3] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 162*b^6 + 729*b^5 + 1497*b^4 + 1644*b^3 + 1092*b^2 + 324*b + 108
c[ [3] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 243*b^5 + 852*b^4 + 1392*b^3 + 1080*b^2 + 540*b
c[ [3] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 363*b^4 + 918*b^3 + 1161*b^2 + 486*b + 243
c[ [3] , [1, 1, 1] , [3] , [3] , [3] , [3] , [3] ]= 16*b^8 + 104*b^7 + 308*b^6 + 530*b^5 + 581*b^4 + 410*b^3 + 188*b^2 + 44*b + 11
c[ [3] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 24*b^7 + 132*b^6 + 330*b^5 + 465*b^4 + 405*b^3 + 207*b^2 + 69*b
c[ [3] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 36*b^6 + 162*b^5 + 333*b^4 + 366*b^3 + 243*b^2 + 72*b + 24
c[ [3] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 54*b^5 + 189*b^4 + 309*b^3 + 240*b^2 + 120*b
c[ [3] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 81*b^4 + 204*b^3 + 258*b^2 + 108*b + 54
c[ [3] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 120*b^3 + 189*b^2 + 189*b
c[ [3] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] , [3] ]= 8*b^6 + 36*b^5 + 74*b^4 + 81*b^3 + 53*b^2 + 15*b + 5
c[ [3] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] ]= 12*b^5 + 42*b^4 + 69*b^3 + 54*b^2 + 27*b
c[ [3] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 18*b^4 + 45*b^3 + 57*b^2 + 24*b + 12
c[ [3] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 27*b^3 + 42*b^2 + 42*b
c[ [3] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 39*b^2 + 27*b + 27
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] ]= 4*b^4 + 10*b^3 + 13*b^2 + 6*b + 3
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] ]= 6*b^3 + 9*b^2 + 9*b
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] ]= 9*b^2 + 6*b + 6
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] ]= 12*b
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] ]= 2*b^2 + b + 1
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] ]= 3*b
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] ]= 3
c[ [3] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] ]= 1
c[ [2, 1] , [3] , [3] , [3] , [3] , [3] , [3] ]= 32*b^10 + 272*b^9 + 1064*b^8 + 2500*b^7 + 3898*b^6 + 4202*b^5 + 3172*b^4 + 1648*b^3 + 570*b^2 + 114*b
c[ [2, 1] , [2, 1] , [3] , [3] , [3] , [3] , [3] ]= 48*b^9 + 360*b^8 + 1236*b^7 + 2514*b^6 + 3332*b^5 + 2968*b^4 + 1784*b^3 + 686*b^2 + 160*b + 32
c[ [2, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 72*b^8 + 468*b^7 + 1386*b^6 + 2386*b^5 + 2614*b^4 + 1842*b^3 + 832*b^2 + 208*b
c[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 108*b^7 + 594*b^6 + 1484*b^5 + 2094*b^4 + 1824*b^3 + 944*b^2 + 288*b + 72
c[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 162*b^6 + 730*b^5 + 1496*b^4 + 1648*b^3 + 1080*b^2 + 360*b
c[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 242*b^5 + 854*b^4 + 1386*b^3 + 1098*b^2 + 486*b + 162
c[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= b^5 + 360*b^4 + 927*b^3 + 1134*b^2 + 567*b
c[ [2, 1] , [1, 1, 1] , [3] , [3] , [3] , [3] , [3] ]= 16*b^8 + 104*b^7 + 308*b^6 + 530*b^5 + 580*b^4 + 408*b^3 + 184*b^2 + 46*b
c[ [2, 1] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 24*b^7 + 132*b^6 + 330*b^5 + 466*b^4 + 406*b^3 + 210*b^2 + 64*b + 16
c[ [2, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 36*b^6 + 162*b^5 + 332*b^4 + 366*b^3 + 240*b^2 + 80*b
c[ [2, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 54*b^5 + 190*b^4 + 308*b^3 + 244*b^2 + 108*b + 36
c[ [2, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 80*b^4 + 206*b^3 + 252*b^2 + 126*b
c[ [2, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= b^4 + 117*b^3 + 198*b^2 + 162*b + 81
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] , [3] ]= 8*b^6 + 36*b^5 + 74*b^4 + 82*b^3 + 54*b^2 + 18*b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] ]= 12*b^5 + 42*b^4 + 68*b^3 + 54*b^2 + 24*b + 8
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 18*b^4 + 46*b^3 + 56*b^2 + 28*b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 26*b^3 + 44*b^2 + 36*b + 18
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= b^3 + 36*b^2 + 36*b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] ]= 4*b^4 + 10*b^3 + 12*b^2 + 6*b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] ]= 6*b^3 + 10*b^2 + 8*b + 4
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] ]= 8*b^2 + 8*b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] ]= b^2 + 9*b + 9
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] ]= 2*b^2 + 2*b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] ]= 2*b + 2
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] ]= b
c[ [2, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] ]= 1
c[ [1, 1, 1] , [3] , [3] , [3] , [3] , [3] , [3] ]= 32*b^10 + 272*b^9 + 1064*b^8 + 2500*b^7 + 3898*b^6 + 4204*b^5 + 3178*b^4 + 1660*b^3 + 574*b^2 + 132*b + 22
c[ [1, 1, 1] , [2, 1] , [3] , [3] , [3] , [3] , [3] ]= 48*b^9 + 360*b^8 + 1236*b^7 + 2514*b^6 + 3330*b^5 + 2964*b^4 + 1776*b^3 + 690*b^2 + 138*b
c[ [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 72*b^8 + 468*b^7 + 1386*b^6 + 2388*b^5 + 2616*b^4 + 1848*b^3 + 822*b^2 + 240*b + 48
c[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 108*b^7 + 594*b^6 + 1482*b^5 + 2094*b^4 + 1818*b^3 + 960*b^2 + 240*b
c[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 162*b^6 + 732*b^5 + 1494*b^4 + 1656*b^3 + 1056*b^2 + 432*b + 108
c[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 240*b^5 + 858*b^4 + 1374*b^3 + 1134*b^2 + 378*b
c[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 3*b^5 + 354*b^4 + 945*b^3 + 1080*b^2 + 729*b + 243
c[ [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] , [3] , [3] ]= 16*b^8 + 104*b^7 + 308*b^6 + 530*b^5 + 578*b^4 + 404*b^3 + 176*b^2 + 50*b + 10
c[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 24*b^7 + 132*b^6 + 330*b^5 + 468*b^4 + 408*b^3 + 216*b^2 + 54*b
c[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 36*b^6 + 162*b^5 + 330*b^4 + 366*b^3 + 234*b^2 + 96*b + 24
c[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 54*b^5 + 192*b^4 + 306*b^3 + 252*b^2 + 84*b
c[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 78*b^4 + 210*b^3 + 240*b^2 + 162*b + 54
c[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 3*b^4 + 111*b^3 + 216*b^2 + 108*b
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] , [3] ]= 8*b^6 + 36*b^5 + 74*b^4 + 84*b^3 + 56*b^2 + 24*b + 6
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] ]= 12*b^5 + 42*b^4 + 66*b^3 + 54*b^2 + 18*b
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 18*b^4 + 48*b^3 + 54*b^2 + 36*b + 12
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 24*b^3 + 48*b^2 + 24*b
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 3*b^3 + 30*b^2 + 54*b + 27
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] ]= 4*b^4 + 10*b^3 + 10*b^2 + 6*b + 2
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] ]= 6*b^3 + 12*b^2 + 6*b
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] ]= 6*b^2 + 12*b + 6
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] ]= 3*b^2 + 3*b
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] ]= 2*b^2 + 4*b + 2
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] ]= 3*b + 3
c[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] ]= 1
c[ [4] , [4] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^15 + 102384*b^14 + 635256*b^13 + 2458764*b^12 + 6630702*b^11 + 13184827*b^10 + 19956519*b^9 + 23399942*b^8 + 21420596*b^7 + 15302203*b^6 + 8458827*b^5 + 3551144*b^4 + 1097332*b^3 + 233296*b^2 + 33328*b
c[ [4] , [3, 1] , [4] , [4] , [4] , [4] , [4] ]= 10368*b^14 + 126144*b^13 + 720864*b^12 + 2557488*b^11 + 6283448*b^10 + 11296364*b^9 + 15312668*b^8 + 15888536*b^7 + 12675152*b^6 + 7732204*b^5 + 3550764*b^4 + 1187616*b^3 + 276560*b^2 + 36288*b + 5184
c[ [4] , [3, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 13824*b^13 + 154368*b^12 + 806784*b^11 + 2603200*b^10 + 5774688*b^9 + 9286832*b^8 + 11129072*b^7 + 10053728*b^6 + 6843968*b^5 + 3463600*b^4 + 1269296*b^3 + 314496*b^2 + 52416*b
c[ [4] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 18432*b^12 + 187392*b^11 + 888320*b^10 + 2582656*b^9 + 5117184*b^8 + 7265984*b^7 + 7573952*b^6 + 5832320*b^5 + 3293696*b^4 + 1325120*b^3 + 366400*b^2 + 55296*b + 9216
c[ [4] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 24576*b^11 + 225280*b^10 + 959104*b^9 + 2484224*b^8 + 4338176*b^7 + 5349120*b^6 + 4748800*b^5 + 3027456*b^4 + 1363584*b^3 + 404480*b^2 + 80896*b
c[ [4] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 32768*b^10 + 267648*b^9 + 1011328*b^8 + 2301312*b^7 + 3483264*b^6 + 3649152*b^5 + 2682240*b^4 + 1354752*b^3 + 461568*b^2 + 81920*b + 16384
c[ [4] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 43648*b^9 + 313088*b^8 + 1035136*b^7 + 2033152*b^6 + 2611072*b^5 + 2254592*b^4 + 1320192*b^3 + 487424*b^2 + 121856*b
c[ [4] , [2, 2] , [4] , [4] , [4] , [4] , [4] ]= 3888*b^14 + 47304*b^13 + 270324*b^12 + 959058*b^11 + 2356293*b^10 + 4236121*b^9 + 5742139*b^8 + 5957834*b^7 + 4752461*b^6 + 2898651*b^5 + 1330731*b^4 + 444872*b^3 + 103508*b^2 + 13552*b + 1936
c[ [4] , [2, 2] , [3, 1] , [4] , [4] , [4] , [4] ]= 5184*b^13 + 57888*b^12 + 302544*b^11 + 976200*b^10 + 2165524*b^9 + 3482660*b^8 + 4173676*b^7 + 3770600*b^6 + 2566964*b^5 + 1299180*b^4 + 476140*b^3 + 117984*b^2 + 19664*b
c[ [4] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 6912*b^12 + 70272*b^11 + 333120*b^10 + 968480*b^9 + 1918864*b^8 + 2724560*b^7 + 2839984*b^6 + 2186912*b^5 + 1235024*b^4 + 496880*b^3 + 137392*b^2 + 20736*b + 3456
c[ [4] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 9216*b^11 + 84480*b^10 + 359680*b^9 + 931648*b^8 + 1626944*b^7 + 2006080*b^6 + 1780928*b^5 + 1135360*b^4 + 511360*b^3 + 151680*b^2 + 30336*b
c[ [4] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 12288*b^10 + 100352*b^9 + 379200*b^8 + 862912*b^7 + 1306176*b^6 + 1368512*b^5 + 1006016*b^4 + 508160*b^3 + 173120*b^2 + 30720*b + 6144
c[ [4] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16384*b^9 + 117440*b^8 + 388224*b^7 + 762432*b^6 + 979200*b^5 + 845888*b^4 + 495808*b^3 + 183296*b^2 + 45824*b
c[ [4] , [2, 2] , [2, 2] , [4] , [4] , [4] , [4] ]= 1944*b^13 + 21708*b^12 + 113454*b^11 + 366075*b^10 + 812071*b^9 + 1305988*b^8 + 1565078*b^7 + 1413838*b^6 + 962386*b^5 + 486955*b^4 + 178395*b^3 + 44184*b^2 + 7364*b
c[ [4] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 2592*b^12 + 26352*b^11 + 124920*b^10 + 363180*b^9 + 719580*b^8 + 1021744*b^7 + 1065080*b^6 + 820216*b^5 + 463240*b^4 + 186380*b^3 + 51532*b^2 + 7776*b + 1296
c[ [4] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 3456*b^11 + 31680*b^10 + 134880*b^9 + 349360*b^8 + 610064*b^7 + 752192*b^6 + 667744*b^5 + 425696*b^4 + 191744*b^3 + 56880*b^2 + 11376*b
c[ [4] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4608*b^10 + 37632*b^9 + 142208*b^8 + 323616*b^7 + 489824*b^6 + 513120*b^5 + 377120*b^4 + 190464*b^3 + 64896*b^2 + 11520*b + 2304
c[ [4] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 6144*b^9 + 44032*b^8 + 145568*b^7 + 285888*b^6 + 367072*b^5 + 316800*b^4 + 185344*b^3 + 68352*b^2 + 17088*b
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 972*b^12 + 9882*b^11 + 46845*b^10 + 136193*b^9 + 269845*b^8 + 383156*b^7 + 399392*b^6 + 307538*b^5 + 173651*b^4 + 69835*b^3 + 19291*b^2 + 2904*b + 484
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 1296*b^11 + 11880*b^10 + 50580*b^9 + 131012*b^8 + 228788*b^7 + 282112*b^6 + 250464*b^5 + 159688*b^4 + 71932*b^3 + 21340*b^2 + 4268*b
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1728*b^10 + 14112*b^9 + 53328*b^8 + 121360*b^7 + 183712*b^6 + 192496*b^5 + 141520*b^4 + 71488*b^3 + 24352*b^2 + 4320*b + 864
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 2304*b^9 + 16512*b^8 + 54592*b^7 + 107248*b^6 + 137824*b^5 + 119184*b^4 + 69968*b^3 + 25920*b^2 + 6480*b
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 486*b^11 + 4455*b^10 + 18967*b^9 + 49126*b^8 + 85784*b^7 + 105769*b^6 + 93893*b^5 + 59854*b^4 + 26956*b^3 + 7995*b^2 + 1599*b
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 648*b^10 + 5292*b^9 + 19996*b^8 + 45496*b^7 + 68848*b^6 + 72108*b^5 + 52988*b^4 + 26760*b^3 + 9120*b^2 + 1620*b + 324
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 864*b^9 + 6192*b^8 + 20464*b^7 + 40160*b^6 + 51496*b^5 + 44352*b^4 + 25872*b^3 + 9504*b^2 + 2376*b
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 243*b^10 + 1985*b^9 + 7503*b^8 + 17080*b^7 + 25865*b^6 + 27113*b^5 + 19939*b^4 + 10070*b^3 + 3425*b^2 + 605*b + 121
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 324*b^9 + 2324*b^8 + 7692*b^7 + 15136*b^6 + 19500*b^5 + 16928*b^4 + 9992*b^3 + 3728*b^2 + 932*b
c[ [4] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 121*b^9 + 866*b^8 + 2856*b^7 + 5587*b^6 + 7130*b^5 + 6097*b^4 + 3521*b^3 + 1276*b^2 + 319*b
c[ [4] , [2, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^13 + 86832*b^12 + 453816*b^11 + 1464300*b^10 + 3248286*b^9 + 5224020*b^8 + 6260704*b^7 + 5656440*b^6 + 3851346*b^5 + 1949720*b^4 + 714840*b^3 + 177216*b^2 + 29536*b
c[ [4] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 10368*b^12 + 105408*b^11 + 499680*b^10 + 1452720*b^9 + 2878264*b^8 + 4086672*b^7 + 4259584*b^6 + 3279840*b^5 + 1852104*b^4 + 745120*b^3 + 206048*b^2 + 31104*b + 5184
c[ [4] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 13824*b^11 + 126720*b^10 + 539520*b^9 + 1397504*b^8 + 2440544*b^7 + 3009344*b^6 + 2671616*b^5 + 1703168*b^4 + 767072*b^3 + 227520*b^2 + 45504*b
c[ [4] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 18432*b^10 + 150528*b^9 + 568768*b^8 + 1294272*b^7 + 1959104*b^6 + 2052544*b^5 + 1508800*b^4 + 762112*b^3 + 259648*b^2 + 46080*b + 9216
c[ [4] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 24576*b^9 + 176192*b^8 + 582400*b^7 + 1143744*b^6 + 1468800*b^5 + 1268416*b^4 + 742976*b^3 + 274432*b^2 + 68608*b
c[ [4] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 32704*b^8 + 202048*b^7 + 574208*b^6 + 950656*b^5 + 1007552*b^4 + 684544*b^3 + 304640*b^2 + 65536*b + 16384
c[ [4] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 3888*b^12 + 39528*b^11 + 187380*b^10 + 544770*b^9 + 1079372*b^8 + 1532638*b^7 + 1597710*b^6 + 1230520*b^5 + 695122*b^4 + 279800*b^3 + 77432*b^2 + 11712*b + 1952
c[ [4] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 5184*b^11 + 47520*b^10 + 202320*b^9 + 524040*b^8 + 915088*b^7 + 1128248*b^6 + 1001528*b^5 + 638432*b^4 + 287528*b^3 + 85280*b^2 + 17056*b
c[ [4] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 6912*b^10 + 56448*b^9 + 213312*b^8 + 485440*b^7 + 734816*b^6 + 769856*b^5 + 565888*b^4 + 285824*b^3 + 97376*b^2 + 17280*b + 3456
c[ [4] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 9216*b^9 + 66048*b^8 + 218336*b^7 + 428800*b^6 + 550688*b^5 + 475584*b^4 + 278592*b^3 + 102912*b^2 + 25728*b
c[ [4] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 12288*b^8 + 75808*b^7 + 215392*b^6 + 356480*b^5 + 377664*b^4 + 256512*b^3 + 114176*b^2 + 24576*b + 6144
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 1944*b^11 + 17820*b^10 + 75870*b^9 + 196516*b^8 + 343172*b^7 + 423152*b^6 + 375700*b^5 + 239576*b^4 + 107954*b^3 + 32040*b^2 + 6408*b
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 2592*b^10 + 21168*b^9 + 79992*b^8 + 182032*b^7 + 275520*b^6 + 288624*b^5 + 212128*b^4 + 107136*b^3 + 36504*b^2 + 6480*b + 1296
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 3456*b^9 + 24768*b^8 + 81888*b^7 + 160848*b^6 + 206592*b^5 + 178416*b^4 + 104496*b^3 + 38592*b^2 + 9648*b
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 4608*b^8 + 28416*b^7 + 80752*b^6 + 133712*b^5 + 141760*b^4 + 96336*b^3 + 42864*b^2 + 9216*b + 2304
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 972*b^10 + 7938*b^9 + 29996*b^8 + 68258*b^7 + 103318*b^6 + 108250*b^5 + 79586*b^4 + 40216*b^3 + 13714*b^2 + 2440*b + 488
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 1296*b^9 + 9288*b^8 + 30704*b^7 + 60296*b^6 + 77424*b^5 + 66856*b^4 + 39160*b^3 + 14464*b^2 + 3616*b
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 1728*b^8 + 10656*b^7 + 30272*b^6 + 50088*b^5 + 53048*b^4 + 36024*b^3 + 16040*b^2 + 3456*b + 864
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 486*b^9 + 3484*b^8 + 11520*b^7 + 22628*b^6 + 29062*b^5 + 25100*b^4 + 14704*b^3 + 5432*b^2 + 1358*b
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 648*b^8 + 4000*b^7 + 11376*b^6 + 18848*b^5 + 19988*b^4 + 13584*b^3 + 6040*b^2 + 1296*b + 324
c[ [4] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 242*b^8 + 1492*b^7 + 4236*b^6 + 7004*b^5 + 7414*b^4 + 5036*b^3 + 2248*b^2 + 488*b + 122
c[ [4] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 7776*b^11 + 71280*b^10 + 303480*b^9 + 786060*b^8 + 1372588*b^7 + 1692148*b^6 + 1501788*b^5 + 956992*b^4 + 430768*b^3 + 127680*b^2 + 25536*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 10368*b^10 + 84672*b^9 + 319968*b^8 + 728208*b^7 + 1102416*b^6 + 1155120*b^5 + 849168*b^4 + 428928*b^3 + 146112*b^2 + 25920*b + 5184
c[ [4] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 13824*b^9 + 99072*b^8 + 327456*b^7 + 643072*b^6 + 825888*b^5 + 713280*b^4 + 417856*b^3 + 154368*b^2 + 38592*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 18432*b^8 + 113760*b^7 + 323168*b^6 + 534848*b^5 + 566720*b^4 + 384960*b^3 + 171328*b^2 + 36864*b + 9216
c[ [4] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 24480*b^7 + 126976*b^6 + 303552*b^5 + 409472*b^4 + 345536*b^3 + 168960*b^2 + 56320*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 3888*b^10 + 31752*b^9 + 119988*b^8 + 273044*b^7 + 413248*b^6 + 432836*b^5 + 318028*b^4 + 160544*b^3 + 54656*b^2 + 9680*b + 1936
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 5184*b^9 + 37152*b^8 + 122832*b^7 + 241280*b^6 + 309920*b^5 + 267680*b^4 + 156800*b^3 + 57920*b^2 + 14480*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 6912*b^8 + 42624*b^7 + 121104*b^6 + 200464*b^5 + 212448*b^4 + 144336*b^3 + 64240*b^2 + 13824*b + 3456
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 9216*b^7 + 47664*b^6 + 113920*b^5 + 153632*b^4 + 129616*b^3 + 63360*b^2 + 21120*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 1944*b^9 + 13932*b^8 + 46060*b^7 + 90460*b^6 + 116156*b^5 + 100276*b^4 + 58700*b^3 + 21664*b^2 + 5416*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 2592*b^8 + 15984*b^7 + 45424*b^6 + 75208*b^5 + 79720*b^4 + 54168*b^3 + 24104*b^2 + 5184*b + 1296
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 3456*b^7 + 17856*b^6 + 42664*b^5 + 57536*b^4 + 48568*b^3 + 23760*b^2 + 7920*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 972*b^8 + 5996*b^7 + 17040*b^6 + 28204*b^5 + 29876*b^4 + 20284*b^3 + 9020*b^2 + 1936*b + 484
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 1296*b^7 + 6704*b^6 + 16032*b^5 + 21628*b^4 + 18244*b^3 + 8916*b^2 + 2972*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 484*b^7 + 2504*b^6 + 5988*b^5 + 8080*b^4 + 6820*b^3 + 3336*b^2 + 1112*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 7776*b^9 + 55728*b^8 + 184248*b^7 + 361984*b^6 + 465128*b^5 + 401936*b^4 + 235600*b^3 + 87104*b^2 + 21776*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 10368*b^8 + 63936*b^7 + 181584*b^6 + 300496*b^5 + 318432*b^4 + 216336*b^3 + 96304*b^2 + 20736*b + 5184
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 13824*b^7 + 71568*b^6 + 170976*b^5 + 230496*b^4 + 194448*b^3 + 95040*b^2 + 31680*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 18288*b^6 + 76848*b^5 + 150640*b^4 + 156800*b^3 + 101440*b^2 + 27648*b + 9216
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 3888*b^8 + 23976*b^7 + 68144*b^6 + 112856*b^5 + 119680*b^4 + 81368*b^3 + 36232*b^2 + 7808*b + 1952
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 5184*b^7 + 26784*b^6 + 63992*b^5 + 86288*b^4 + 72824*b^3 + 35616*b^2 + 11872*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 6912*b^6 + 28872*b^5 + 56552*b^4 + 58816*b^3 + 38048*b^2 + 10368*b + 3456
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 1944*b^7 + 10048*b^6 + 24024*b^5 + 32420*b^4 + 27380*b^3 + 13404*b^2 + 4468*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 2592*b^6 + 10816*b^5 + 21180*b^4 + 22024*b^3 + 14252*b^2 + 3888*b + 1296
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 968*b^6 + 4048*b^5 + 7944*b^4 + 8280*b^3 + 5360*b^2 + 1464*b + 488
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 7776*b^7 + 40176*b^6 + 95896*b^5 + 129184*b^4 + 108952*b^3 + 53232*b^2 + 17744*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 10368*b^6 + 43416*b^5 + 85000*b^4 + 88352*b^3 + 57136*b^2 + 15552*b + 5184
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 13608*b^5 + 43920*b^4 + 68688*b^3 + 49536*b^2 + 24768*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 3888*b^6 + 16208*b^5 + 31716*b^4 + 32952*b^3 + 21316*b^2 + 5808*b + 1936
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 5184*b^5 + 16556*b^4 + 25852*b^3 + 18592*b^2 + 9296*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 1936*b^5 + 6176*b^4 + 9644*b^3 + 6936*b^2 + 3468*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 7776*b^5 + 24964*b^4 + 38980*b^3 + 28032*b^2 + 14016*b
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 10044*b^4 + 22848*b^3 + 28032*b^2 + 10368*b + 5184
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 3872*b^4 + 8672*b^3 + 10624*b^2 + 3904*b + 1952
c[ [4] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 7260*b^3 + 9952*b^2 + 9952*b
c[ [4] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^12 + 13176*b^11 + 62460*b^10 + 181590*b^9 + 359791*b^8 + 510890*b^7 + 532624*b^6 + 410300*b^5 + 231881*b^4 + 93420*b^3 + 25900*b^2 + 3936*b + 656
c[ [4] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 1728*b^11 + 15840*b^10 + 67440*b^9 + 174680*b^8 + 305020*b^7 + 376040*b^6 + 333760*b^5 + 212720*b^4 + 95780*b^3 + 28400*b^2 + 5680*b
c[ [4] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 2304*b^10 + 18816*b^9 + 71104*b^8 + 161824*b^7 + 244976*b^6 + 256672*b^5 + 188672*b^4 + 95296*b^3 + 32464*b^2 + 5760*b + 1152
c[ [4] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 3072*b^9 + 22016*b^8 + 72768*b^7 + 142912*b^6 + 183552*b^5 + 158528*b^4 + 92864*b^3 + 34304*b^2 + 8576*b
c[ [4] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4096*b^8 + 25280*b^7 + 71808*b^6 + 118848*b^5 + 125952*b^4 + 85568*b^3 + 38080*b^2 + 8192*b + 2048
c[ [4] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 5440*b^7 + 28224*b^6 + 67456*b^5 + 91008*b^4 + 76864*b^3 + 37632*b^2 + 12544*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 648*b^11 + 5940*b^10 + 25290*b^9 + 65505*b^8 + 114390*b^7 + 141055*b^6 + 125255*b^5 + 79900*b^4 + 36025*b^3 + 10700*b^2 + 2140*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 864*b^10 + 7056*b^9 + 26664*b^8 + 60676*b^7 + 91832*b^6 + 96188*b^5 + 70684*b^4 + 35696*b^3 + 12164*b^2 + 2160*b + 432
c[ [4] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 1152*b^9 + 8256*b^8 + 27296*b^7 + 53616*b^6 + 68864*b^5 + 59472*b^4 + 34832*b^3 + 12864*b^2 + 3216*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 1536*b^8 + 9472*b^7 + 26912*b^6 + 44544*b^5 + 47200*b^4 + 32064*b^3 + 14272*b^2 + 3072*b + 768
c[ [4] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2048*b^7 + 10592*b^6 + 25312*b^5 + 34112*b^4 + 28736*b^3 + 14016*b^2 + 4672*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 324*b^10 + 2646*b^9 + 9999*b^8 + 22754*b^7 + 34442*b^6 + 36088*b^5 + 26538*b^4 + 13420*b^3 + 4585*b^2 + 820*b + 164
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 432*b^9 + 3096*b^8 + 10236*b^7 + 20104*b^6 + 25816*b^5 + 22288*b^4 + 13048*b^3 + 4816*b^2 + 1204*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 576*b^8 + 3552*b^7 + 10096*b^6 + 16720*b^5 + 17728*b^4 + 12048*b^3 + 5360*b^2 + 1152*b + 288
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 768*b^7 + 3968*b^6 + 9488*b^5 + 12816*b^4 + 10848*b^3 + 5328*b^2 + 1776*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 162*b^9 + 1161*b^8 + 3838*b^7 + 7537*b^6 + 9679*b^5 + 8361*b^4 + 4901*b^3 + 1812*b^2 + 453*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 216*b^8 + 1332*b^7 + 3784*b^6 + 6260*b^5 + 6628*b^4 + 4500*b^3 + 2004*b^2 + 432*b + 108
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 288*b^7 + 1488*b^6 + 3552*b^5 + 4776*b^4 + 4008*b^3 + 1944*b^2 + 648*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 81*b^8 + 500*b^7 + 1422*b^6 + 2356*b^5 + 2499*b^4 + 1700*b^3 + 758*b^2 + 164*b + 41
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 108*b^7 + 560*b^6 + 1344*b^5 + 1824*b^4 + 1552*b^3 + 768*b^2 + 256*b
c[ [4] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 40*b^7 + 206*b^6 + 489*b^5 + 652*b^4 + 541*b^3 + 258*b^2 + 86*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 1296*b^10 + 10584*b^9 + 39996*b^8 + 91014*b^7 + 137734*b^6 + 144218*b^5 + 105902*b^4 + 53408*b^3 + 18152*b^2 + 3200*b + 640
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 1728*b^9 + 12384*b^8 + 40944*b^7 + 80440*b^6 + 103352*b^5 + 89288*b^4 + 52312*b^3 + 19328*b^2 + 4832*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 2304*b^8 + 14208*b^7 + 40352*b^6 + 66784*b^5 + 70784*b^4 + 48096*b^3 + 21408*b^2 + 4608*b + 1152
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 3072*b^7 + 15904*b^6 + 37984*b^5 + 51200*b^4 + 43200*b^3 + 21120*b^2 + 7040*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 4064*b^6 + 17088*b^5 + 33472*b^4 + 34816*b^3 + 22528*b^2 + 6144*b + 2048
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 648*b^9 + 4644*b^8 + 15354*b^7 + 30154*b^6 + 38712*b^5 + 33402*b^4 + 19534*b^3 + 7200*b^2 + 1800*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 864*b^8 + 5328*b^7 + 15144*b^6 + 25080*b^5 + 26592*b^4 + 18072*b^3 + 8040*b^2 + 1728*b + 432
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1152*b^7 + 5952*b^6 + 14224*b^5 + 19184*b^4 + 16192*b^3 + 7920*b^2 + 2640*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 1536*b^6 + 6416*b^5 + 12576*b^4 + 13088*b^3 + 8464*b^2 + 2304*b + 768
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 324*b^8 + 1998*b^7 + 5678*b^6 + 9398*b^5 + 9954*b^4 + 6754*b^3 + 2998*b^2 + 640*b + 160
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 432*b^7 + 2232*b^6 + 5336*b^5 + 7200*b^4 + 6080*b^3 + 2976*b^2 + 992*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 576*b^6 + 2400*b^5 + 4696*b^4 + 4880*b^3 + 3160*b^2 + 864*b + 288
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 162*b^7 + 838*b^6 + 2004*b^5 + 2702*b^4 + 2276*b^3 + 1110*b^2 + 370*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 216*b^6 + 904*b^5 + 1776*b^4 + 1852*b^3 + 1196*b^2 + 324*b + 108
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 80*b^6 + 334*b^5 + 654*b^4 + 680*b^3 + 440*b^2 + 120*b + 40
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 1296*b^8 + 7992*b^7 + 22716*b^6 + 37640*b^5 + 39956*b^4 + 27200*b^3 + 12128*b^2 + 2624*b + 656
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 1728*b^7 + 8928*b^6 + 21312*b^5 + 28720*b^4 + 24240*b^3 + 11856*b^2 + 3952*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 2304*b^6 + 9648*b^5 + 18880*b^4 + 19616*b^3 + 12688*b^2 + 3456*b + 1152
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 3024*b^5 + 9776*b^4 + 15280*b^3 + 11008*b^2 + 5504*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 648*b^7 + 3348*b^6 + 8008*b^5 + 10816*b^4 + 9148*b^3 + 4488*b^2 + 1496*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 864*b^6 + 3600*b^5 + 7048*b^4 + 7328*b^3 + 4744*b^2 + 1296*b + 432
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 1152*b^5 + 3672*b^4 + 5736*b^3 + 4128*b^2 + 2064*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 324*b^6 + 1352*b^5 + 2652*b^4 + 2764*b^3 + 1792*b^2 + 492*b + 164
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 432*b^5 + 1376*b^4 + 2148*b^3 + 1544*b^2 + 772*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 160*b^5 + 512*b^4 + 804*b^3 + 584*b^2 + 292*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 1296*b^6 + 5400*b^5 + 10544*b^4 + 10928*b^3 + 7064*b^2 + 1920*b + 640
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 1728*b^5 + 5544*b^4 + 8648*b^3 + 6208*b^2 + 3104*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 2232*b^4 + 5088*b^3 + 6240*b^2 + 2304*b + 1152
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 648*b^5 + 2056*b^4 + 3204*b^3 + 2296*b^2 + 1148*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 864*b^4 + 1924*b^3 + 2356*b^2 + 864*b + 432
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 320*b^4 + 712*b^3 + 872*b^2 + 320*b + 160
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 1296*b^4 + 2924*b^3 + 3580*b^2 + 1312*b + 656
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 1620*b^3 + 2224*b^2 + 2224*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 640*b^3 + 852*b^2 + 852*b
c[ [4] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 1120*b^2 + 640*b + 640
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] ]= 216*b^9 + 1548*b^8 + 5118*b^7 + 10051*b^6 + 12899*b^5 + 11117*b^4 + 6487*b^3 + 2384*b^2 + 596*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 288*b^8 + 1776*b^7 + 5048*b^6 + 8364*b^5 + 8876*b^4 + 6036*b^3 + 2684*b^2 + 576*b + 144
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 384*b^7 + 1984*b^6 + 4736*b^5 + 6384*b^4 + 5392*b^3 + 2640*b^2 + 880*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 512*b^6 + 2144*b^5 + 4192*b^4 + 4352*b^3 + 2816*b^2 + 768*b + 256
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 672*b^5 + 2176*b^4 + 3392*b^3 + 2432*b^2 + 1216*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 108*b^8 + 666*b^7 + 1893*b^6 + 3133*b^5 + 3316*b^4 + 2245*b^3 + 991*b^2 + 208*b + 52
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 144*b^7 + 744*b^6 + 1780*b^5 + 2404*b^4 + 2032*b^3 + 996*b^2 + 332*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 192*b^6 + 800*b^5 + 1568*b^4 + 1632*b^3 + 1056*b^2 + 288*b + 96
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 256*b^5 + 816*b^4 + 1280*b^3 + 928*b^2 + 464*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 54*b^7 + 279*b^6 + 667*b^5 + 899*b^4 + 757*b^3 + 369*b^2 + 123*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 72*b^6 + 300*b^5 + 588*b^4 + 612*b^3 + 396*b^2 + 108*b + 36
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 96*b^5 + 304*b^4 + 472*b^3 + 336*b^2 + 168*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 27*b^6 + 113*b^5 + 222*b^4 + 231*b^3 + 148*b^2 + 39*b + 13
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 36*b^5 + 116*b^4 + 184*b^3 + 136*b^2 + 68*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 13*b^5 + 41*b^4 + 63*b^3 + 44*b^2 + 22*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 216*b^7 + 1116*b^6 + 2670*b^5 + 3612*b^4 + 3066*b^3 + 1512*b^2 + 504*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 288*b^6 + 1200*b^5 + 2344*b^4 + 2432*b^3 + 1576*b^2 + 432*b + 144
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 384*b^5 + 1232*b^4 + 1920*b^3 + 1376*b^2 + 688*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 496*b^4 + 1136*b^3 + 1392*b^2 + 512*b + 256
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 108*b^6 + 450*b^5 + 884*b^4 + 924*b^3 + 602*b^2 + 168*b + 56
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 144*b^5 + 456*b^4 + 712*b^3 + 512*b^2 + 256*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 192*b^4 + 424*b^3 + 520*b^2 + 192*b + 96
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 54*b^5 + 172*b^4 + 270*b^3 + 196*b^2 + 98*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 72*b^4 + 160*b^3 + 196*b^2 + 72*b + 36
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 26*b^4 + 58*b^3 + 72*b^2 + 28*b + 14
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 216*b^5 + 684*b^4 + 1060*b^3 + 752*b^2 + 376*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 288*b^4 + 648*b^3 + 792*b^2 + 288*b + 144
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 360*b^3 + 496*b^2 + 496*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 108*b^4 + 236*b^3 + 288*b^2 + 104*b + 52
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 144*b^3 + 188*b^2 + 188*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 52*b^3 + 68*b^2 + 68*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 216*b^3 + 292*b^2 + 292*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 252*b^2 + 144*b + 144
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 104*b^2 + 56*b + 56
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 156*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] ]= 36*b^6 + 150*b^5 + 295*b^4 + 310*b^3 + 205*b^2 + 60*b + 20
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] ]= 48*b^5 + 152*b^4 + 236*b^3 + 168*b^2 + 84*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] ]= 64*b^4 + 144*b^3 + 176*b^2 + 64*b + 32
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 80*b^3 + 112*b^2 + 112*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] ]= 18*b^5 + 57*b^4 + 90*b^3 + 66*b^2 + 33*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] ]= 24*b^4 + 52*b^3 + 64*b^2 + 24*b + 12
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 32*b^3 + 40*b^2 + 40*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] ]= 9*b^4 + 20*b^3 + 25*b^2 + 10*b + 5
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 12*b^3 + 16*b^2 + 16*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 4*b^3 + 5*b^2 + 5*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] ]= 36*b^4 + 78*b^3 + 94*b^2 + 32*b + 16
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 48*b^3 + 64*b^2 + 64*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 56*b^2 + 32*b + 32
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 18*b^3 + 22*b^2 + 22*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 24*b^2 + 12*b + 12
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 8*b^2 + 4*b + 4
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 36*b^2 + 20*b + 20
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 36*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 16*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 16
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] ]= 6*b^3 + 7*b^2 + 7*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] ]= 8*b^2 + 4*b + 4
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] ]= 8*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] ]= 3*b^2 + b + 1
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] ]= 4*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] ]= b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] ]= 6*b
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] ]= 4
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] ]= 2
c[ [4] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] ]= 1
c[ [3, 1] , [4] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^15 + 102384*b^14 + 635256*b^13 + 2458764*b^12 + 6630702*b^11 + 13184859*b^10 + 19956774*b^9 + 23400903*b^8 + 21422766*b^7 + 15305517*b^6 + 8462226*b^5 + 3553785*b^4 + 1098132*b^3 + 234636*b^2 + 31104*b + 3888
c[ [3, 1] , [3, 1] , [4] , [4] , [4] , [4] , [4] ]= 10368*b^14 + 126144*b^13 + 720864*b^12 + 2557488*b^11 + 6283416*b^10 + 11296140*b^9 + 15311928*b^8 + 15887100*b^7 + 12673272*b^6 + 7730676*b^5 + 3549672*b^4 + 1187844*b^3 + 275184*b^2 + 39312*b
c[ [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 13824*b^13 + 154368*b^12 + 806784*b^11 + 2603232*b^10 + 5774880*b^9 + 9287376*b^8 + 11129952*b^7 + 10054704*b^6 + 6844512*b^5 + 3464112*b^4 + 1268640*b^3 + 316272*b^2 + 48384*b + 6912
c[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 18432*b^12 + 187392*b^11 + 888288*b^10 + 2582496*b^9 + 5116800*b^8 + 7265472*b^7 + 7573440*b^6 + 5832192*b^5 + 3293280*b^4 + 1326048*b^3 + 364032*b^2 + 60672*b
c[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 24576*b^11 + 225312*b^10 + 959232*b^9 + 2484480*b^8 + 4338432*b^7 + 5349312*b^6 + 4748544*b^5 + 3027744*b^4 + 1362240*b^3 + 407616*b^2 + 73728*b + 12288
c[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 32736*b^10 + 267552*b^9 + 1011168*b^8 + 2301216*b^7 + 3483168*b^6 + 3649248*b^5 + 2681088*b^4 + 1355712*b^3 + 456960*b^2 + 91392*b
c[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 32*b^10 + 43712*b^9 + 313184*b^8 + 1035136*b^7 + 2033248*b^6 + 2610880*b^5 + 2254912*b^4 + 1315840*b^3 + 490240*b^2 + 107520*b + 21504
c[ [3, 1] , [2, 2] , [4] , [4] , [4] , [4] , [4] ]= 3888*b^14 + 47304*b^13 + 270324*b^12 + 959058*b^11 + 2356293*b^10 + 4236138*b^9 + 5742252*b^8 + 5958207*b^7 + 4753173*b^6 + 2899608*b^5 + 1331490*b^4 + 445593*b^3 + 103236*b^2 + 14748*b
c[ [3, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] , [4] ]= 5184*b^13 + 57888*b^12 + 302544*b^11 + 976200*b^10 + 2165508*b^9 + 3482568*b^8 + 4173408*b^7 + 3770172*b^6 + 2566452*b^5 + 1298928*b^4 + 475704*b^3 + 118596*b^2 + 18144*b + 2592
c[ [3, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 6912*b^12 + 70272*b^11 + 333120*b^10 + 968496*b^9 + 1918944*b^8 + 2724768*b^7 + 2840256*b^6 + 2187216*b^5 + 1235040*b^4 + 497280*b^3 + 136512*b^2 + 22752*b
c[ [3, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 9216*b^11 + 84480*b^10 + 359664*b^9 + 931584*b^8 + 1626816*b^7 + 2006016*b^6 + 1780896*b^5 + 1135632*b^4 + 510960*b^3 + 152880*b^2 + 27648*b + 4608
c[ [3, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 12288*b^10 + 100368*b^9 + 379248*b^8 + 862992*b^7 + 1306224*b^6 + 1368816*b^5 + 1006272*b^4 + 509328*b^3 + 171840*b^2 + 34368*b
c[ [3, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16368*b^9 + 117408*b^8 + 388176*b^7 + 762432*b^6 + 979152*b^5 + 846960*b^4 + 496896*b^3 + 187584*b^2 + 42240*b + 8448
c[ [3, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] , [4] ]= 1944*b^13 + 21708*b^12 + 113454*b^11 + 366075*b^10 + 812070*b^9 + 1305993*b^8 + 1565118*b^7 + 1413972*b^6 + 962592*b^5 + 487215*b^4 + 178434*b^3 + 44481*b^2 + 6804*b + 972
c[ [3, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 2592*b^12 + 26352*b^11 + 124920*b^10 + 363180*b^9 + 719568*b^8 + 1021692*b^7 + 1064952*b^6 + 820080*b^5 + 463080*b^4 + 186468*b^3 + 51192*b^2 + 8532*b
c[ [3, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 3456*b^11 + 31680*b^10 + 134880*b^9 + 349368*b^8 + 610080*b^7 + 752208*b^6 + 667680*b^5 + 425688*b^4 + 191520*b^3 + 57312*b^2 + 10368*b + 1728
c[ [3, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4608*b^10 + 37632*b^9 + 142200*b^8 + 323592*b^7 + 489720*b^6 + 512904*b^5 + 376608*b^4 + 190272*b^3 + 64080*b^2 + 12816*b
c[ [3, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 6144*b^9 + 44040*b^8 + 145584*b^7 + 285912*b^6 + 366816*b^5 + 316032*b^4 + 183360*b^3 + 67440*b^2 + 14400*b + 2880
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 972*b^12 + 9882*b^11 + 46845*b^10 + 136194*b^9 + 269850*b^8 + 383175*b^7 + 399432*b^6 + 307614*b^5 + 173715*b^4 + 69954*b^3 + 19206*b^2 + 3201*b
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 1296*b^11 + 11880*b^10 + 50580*b^9 + 131016*b^8 + 228804*b^7 + 282156*b^6 + 250512*b^5 + 159756*b^4 + 71880*b^3 + 21504*b^2 + 3888*b + 648
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1728*b^10 + 14112*b^9 + 53328*b^8 + 121380*b^7 + 183804*b^6 + 192756*b^5 + 141864*b^4 + 71916*b^3 + 24300*b^2 + 4860*b
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 2304*b^9 + 16512*b^8 + 54588*b^7 + 107304*b^6 + 138132*b^5 + 120132*b^4 + 71280*b^3 + 27540*b^2 + 6480*b + 1296
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 486*b^11 + 4455*b^10 + 18966*b^9 + 49119*b^8 + 85758*b^7 + 105717*b^6 + 93822*b^5 + 59811*b^4 + 26910*b^3 + 8055*b^2 + 1458*b + 243
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 648*b^10 + 5292*b^9 + 19992*b^8 + 45468*b^7 + 68742*b^6 + 71886*b^5 + 52668*b^4 + 26532*b^3 + 8910*b^2 + 1782*b
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 864*b^9 + 6192*b^8 + 20448*b^7 + 40050*b^6 + 51084*b^5 + 43488*b^4 + 24624*b^3 + 8586*b^2 + 1620*b + 324
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 243*b^10 + 1986*b^9 + 7512*b^8 + 17121*b^7 + 25977*b^6 + 27321*b^5 + 20190*b^4 + 10290*b^3 + 3495*b^2 + 699*b
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 324*b^9 + 2328*b^8 + 7728*b^7 + 15300*b^6 + 19947*b^5 + 17751*b^4 + 10974*b^3 + 4566*b^2 + 1215*b + 243
c[ [3, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 120*b^9 + 855*b^8 + 2796*b^7 + 5385*b^6 + 6666*b^5 + 5358*b^4 + 2688*b^3 + 672*b^2
c[ [3, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^13 + 86832*b^12 + 453816*b^11 + 1464300*b^10 + 3248238*b^9 + 5223702*b^8 + 6259692*b^7 + 5654568*b^6 + 3848958*b^5 + 1947918*b^4 + 713376*b^3 + 177864*b^2 + 27216*b + 3888
c[ [3, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 10368*b^12 + 105408*b^11 + 499680*b^10 + 1452768*b^9 + 2878536*b^8 + 4087416*b^7 + 4260720*b^6 + 3281088*b^5 + 1852680*b^4 + 745944*b^3 + 204768*b^2 + 34128*b
c[ [3, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 13824*b^11 + 126720*b^10 + 539472*b^9 + 1397280*b^8 + 2440032*b^7 + 3008736*b^6 + 2671008*b^5 + 1703184*b^4 + 766320*b^3 + 229296*b^2 + 41472*b + 6912
c[ [3, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 18432*b^10 + 150576*b^9 + 568944*b^8 + 1294608*b^7 + 1959408*b^6 + 2052912*b^5 + 1508544*b^4 + 763056*b^3 + 257280*b^2 + 51456*b
c[ [3, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 24528*b^9 + 176064*b^8 + 582192*b^7 + 1143648*b^6 + 1468656*b^5 + 1269072*b^4 + 741888*b^3 + 277632*b^2 + 61440*b + 12288
c[ [3, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 48*b^9 + 32784*b^8 + 202176*b^7 + 574176*b^6 + 950832*b^5 + 1007232*b^4 + 686976*b^3 + 301056*b^2 + 75264*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 3888*b^12 + 39528*b^11 + 187380*b^10 + 544770*b^9 + 1079346*b^8 + 1532502*b^7 + 1597332*b^6 + 1229970*b^5 + 694470*b^4 + 279606*b^3 + 76752*b^2 + 12792*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 5184*b^11 + 47520*b^10 + 202320*b^9 + 524064*b^8 + 915192*b^7 + 1128504*b^6 + 1001808*b^5 + 638784*b^4 + 287400*b^3 + 85992*b^2 + 15552*b + 2592
c[ [3, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 6912*b^10 + 56448*b^9 + 213288*b^8 + 485352*b^7 + 734616*b^6 + 769704*b^5 + 565632*b^4 + 286128*b^3 + 96480*b^2 + 19296*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 9216*b^9 + 66072*b^8 + 218400*b^7 + 428904*b^6 + 550608*b^5 + 475632*b^4 + 278016*b^3 + 104064*b^2 + 23040*b + 4608
c[ [3, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 12264*b^8 + 75768*b^7 + 215328*b^6 + 356496*b^5 + 377088*b^4 + 256512*b^3 + 112128*b^2 + 28032*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 1944*b^11 + 17820*b^10 + 75870*b^9 + 196518*b^8 + 343164*b^7 + 423108*b^6 + 375564*b^5 + 239448*b^4 + 107730*b^3 + 32238*b^2 + 5832*b + 972
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 2592*b^10 + 21168*b^9 + 79992*b^8 + 182052*b^7 + 275580*b^6 + 288756*b^5 + 212184*b^4 + 107316*b^3 + 36180*b^2 + 7236*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 3456*b^9 + 24768*b^8 + 81876*b^7 + 160848*b^6 + 206604*b^5 + 178572*b^4 + 104400*b^3 + 39060*b^2 + 8640*b + 1728
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 4608*b^8 + 28428*b^7 + 80772*b^6 + 133872*b^5 + 142020*b^4 + 97068*b^3 + 42624*b^2 + 10656*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 972*b^10 + 7938*b^9 + 29994*b^8 + 68250*b^7 + 103290*b^6 + 108210*b^5 + 79512*b^4 + 40218*b^3 + 13560*b^2 + 2712*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 1296*b^9 + 9288*b^8 + 30696*b^7 + 60270*b^6 + 77352*b^5 + 66804*b^4 + 39048*b^3 + 14622*b^2 + 3240*b + 648
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 1728*b^8 + 10656*b^7 + 30234*b^6 + 49950*b^5 + 52686*b^4 + 35706*b^3 + 15552*b^2 + 3888*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 486*b^9 + 3486*b^8 + 11532*b^7 + 22668*b^6 + 29127*b^5 + 25179*b^4 + 14718*b^3 + 5502*b^2 + 1215*b + 243
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 648*b^8 + 4008*b^7 + 11424*b^6 + 19011*b^5 + 20268*b^4 + 13938*b^3 + 6156*b^2 + 1539*b
c[ [3, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 240*b^8 + 1476*b^7 + 4170*b^6 + 6846*b^5 + 7158*b^4 + 4794*b^3 + 2064*b^2 + 516*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 7776*b^11 + 71280*b^10 + 303480*b^9 + 786132*b^8 + 1372968*b^7 + 1693152*b^6 + 1503216*b^5 + 958572*b^4 + 431280*b^3 + 129024*b^2 + 23328*b + 3888
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 10368*b^10 + 84672*b^9 + 319896*b^8 + 727896*b^7 + 1101720*b^6 + 1154376*b^5 + 848352*b^4 + 429168*b^3 + 144720*b^2 + 28944*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 13824*b^9 + 99144*b^8 + 327696*b^7 + 643512*b^6 + 826176*b^5 + 713760*b^4 + 417216*b^3 + 156144*b^2 + 34560*b + 6912
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 18360*b^8 + 113592*b^7 + 322896*b^6 + 534768*b^5 + 566256*b^4 + 385872*b^3 + 168960*b^2 + 42240*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 72*b^8 + 24576*b^7 + 127152*b^6 + 303456*b^5 + 409776*b^4 + 344064*b^3 + 172032*b^2 + 49152*b + 12288
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 3888*b^10 + 31752*b^9 + 119988*b^8 + 273084*b^7 + 413400*b^6 + 433200*b^5 + 318360*b^4 + 161040*b^3 + 54300*b^2 + 10860*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 5184*b^9 + 37152*b^8 + 122796*b^7 + 241176*b^6 + 309684*b^5 + 267588*b^4 + 156432*b^3 + 58548*b^2 + 12960*b + 2592
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 6912*b^8 + 42660*b^7 + 121188*b^6 + 200664*b^5 + 212436*b^4 + 144732*b^3 + 63360*b^2 + 15840*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 9180*b^7 + 47616*b^6 + 113832*b^5 + 153924*b^4 + 129312*b^3 + 64608*b^2 + 18432*b + 4608
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 1944*b^9 + 13932*b^8 + 46056*b^7 + 90474*b^6 + 116196*b^5 + 100416*b^4 + 58704*b^3 + 21966*b^2 + 4860*b + 972
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 2592*b^8 + 15984*b^7 + 45390*b^6 + 75150*b^5 + 79578*b^4 + 54246*b^3 + 23760*b^2 + 5940*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 3456*b^7 + 17874*b^6 + 42624*b^5 + 57510*b^4 + 48276*b^3 + 24156*b^2 + 6912*b + 1728
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 972*b^8 + 6000*b^7 + 17052*b^6 + 28245*b^5 + 29904*b^4 + 20370*b^3 + 8916*b^2 + 2229*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 1296*b^7 + 6720*b^6 + 16071*b^5 + 21741*b^4 + 18261*b^3 + 9111*b^2 + 2592*b + 648
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 480*b^7 + 2484*b^6 + 5928*b^5 + 8007*b^4 + 6732*b^3 + 3378*b^2 + 972*b + 243
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 7776*b^9 + 55728*b^8 + 184140*b^7 + 361560*b^6 + 464196*b^5 + 401076*b^4 + 234480*b^3 + 87780*b^2 + 19440*b + 3888
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 10368*b^8 + 64044*b^7 + 181908*b^6 + 301104*b^5 + 318708*b^4 + 217116*b^3 + 95040*b^2 + 23760*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 13716*b^7 + 71352*b^6 + 170616*b^5 + 230580*b^4 + 193680*b^3 + 96816*b^2 + 27648*b + 6912
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 108*b^7 + 18396*b^6 + 77100*b^5 + 150432*b^4 + 157776*b^3 + 99072*b^2 + 33024*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 3888*b^8 + 23976*b^7 + 68082*b^6 + 112710*b^5 + 119334*b^4 + 81330*b^3 + 35616*b^2 + 8904*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 5184*b^7 + 26838*b^6 + 64068*b^5 + 86526*b^4 + 72648*b^3 + 36312*b^2 + 10368*b + 2592
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 6858*b^6 + 28818*b^5 + 56304*b^4 + 59112*b^3 + 37152*b^2 + 12384*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 1944*b^7 + 10056*b^6 + 23997*b^5 + 32403*b^4 + 27207*b^3 + 13605*b^2 + 3888*b + 972
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 2592*b^6 + 10875*b^5 + 21210*b^4 + 22215*b^3 + 13932*b^2 + 4644*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 960*b^6 + 4032*b^5 + 7884*b^4 + 8292*b^3 + 5220*b^2 + 1740*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 7776*b^7 + 40338*b^6 + 96312*b^5 + 130014*b^4 + 109116*b^3 + 54516*b^2 + 15552*b + 3888
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 10206*b^6 + 43146*b^5 + 84456*b^4 + 88668*b^3 + 55728*b^2 + 18576*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 162*b^6 + 13716*b^5 + 44292*b^4 + 68064*b^3 + 51312*b^2 + 20736*b + 6912
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 3888*b^6 + 16305*b^5 + 31806*b^4 + 33333*b^3 + 20916*b^2 + 6972*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 5103*b^5 + 16563*b^4 + 25512*b^3 + 19236*b^2 + 7776*b + 2592
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 1920*b^5 + 6231*b^4 + 9594*b^3 + 7227*b^2 + 2916*b + 972
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 7533*b^5 + 24669*b^4 + 38160*b^3 + 28800*b^2 + 11664*b + 3888
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 243*b^5 + 10128*b^4 + 23520*b^3 + 26784*b^2 + 13392*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 3720*b^4 + 8736*b^3 + 10032*b^2 + 5016*b
c[ [3, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 363*b^4 + 7224*b^3 + 11112*b^2 + 7776*b + 3888
c[ [3, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^12 + 13176*b^11 + 62460*b^10 + 181590*b^9 + 359775*b^8 + 510795*b^7 + 532350*b^6 + 409860*b^5 + 231375*b^4 + 93135*b^3 + 25560*b^2 + 4260*b
c[ [3, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 1728*b^11 + 15840*b^10 + 67440*b^9 + 174696*b^8 + 305100*b^7 + 376236*b^6 + 334008*b^5 + 212976*b^4 + 95820*b^3 + 28668*b^2 + 5184*b + 864
c[ [3, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 2304*b^10 + 18816*b^9 + 71088*b^8 + 161760*b^7 + 244848*b^6 + 256560*b^5 + 188544*b^4 + 95376*b^3 + 32160*b^2 + 6432*b
c[ [3, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 3072*b^9 + 22032*b^8 + 72816*b^7 + 142992*b^6 + 183600*b^5 + 158640*b^4 + 92736*b^3 + 34704*b^2 + 7680*b + 1536
c[ [3, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4080*b^8 + 25248*b^7 + 71760*b^6 + 118848*b^5 + 125904*b^4 + 85872*b^3 + 37632*b^2 + 9408*b
c[ [3, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16*b^8 + 5456*b^7 + 28256*b^6 + 67424*b^5 + 91088*b^4 + 76736*b^3 + 38720*b^2 + 11264*b + 2816
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 648*b^11 + 5940*b^10 + 25290*b^9 + 65505*b^8 + 114381*b^7 + 141015*b^6 + 125154*b^5 + 79785*b^4 + 35895*b^3 + 10743*b^2 + 1944*b + 324
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 864*b^10 + 7056*b^9 + 26664*b^8 + 60684*b^7 + 91860*b^6 + 96252*b^5 + 70728*b^4 + 35772*b^3 + 12060*b^2 + 2412*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 1152*b^9 + 8256*b^8 + 27288*b^7 + 53592*b^6 + 68808*b^5 + 59448*b^4 + 34752*b^3 + 13008*b^2 + 2880*b + 576
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 1536*b^8 + 9480*b^7 + 26928*b^6 + 44568*b^5 + 47136*b^4 + 32064*b^3 + 14016*b^2 + 3504*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2040*b^7 + 10584*b^6 + 25296*b^5 + 34128*b^4 + 28464*b^3 + 13968*b^2 + 3840*b + 960
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 324*b^10 + 2646*b^9 + 9999*b^8 + 22755*b^7 + 34440*b^6 + 36078*b^5 + 26502*b^4 + 13398*b^3 + 4515*b^2 + 903*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 432*b^9 + 3096*b^8 + 10236*b^7 + 20112*b^6 + 25836*b^5 + 22332*b^4 + 13056*b^3 + 4884*b^2 + 1080*b + 216
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 576*b^8 + 3552*b^7 + 10092*b^6 + 16728*b^5 + 17748*b^4 + 12132*b^3 + 5328*b^2 + 1332*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 768*b^7 + 3972*b^6 + 9492*b^5 + 12888*b^4 + 10980*b^3 + 5676*b^2 + 1728*b + 432
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 162*b^9 + 1161*b^8 + 3837*b^7 + 7533*b^6 + 9666*b^5 + 8346*b^4 + 4878*b^3 + 1827*b^2 + 405*b + 81
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 216*b^8 + 1332*b^7 + 3780*b^6 + 6246*b^5 + 6588*b^4 + 4464*b^3 + 1944*b^2 + 486*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 288*b^7 + 1488*b^6 + 3534*b^5 + 4710*b^4 + 3834*b^3 + 1782*b^2 + 432*b + 108
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 81*b^8 + 501*b^7 + 1428*b^6 + 2376*b^5 + 2532*b^4 + 1740*b^3 + 768*b^2 + 192*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 108*b^7 + 564*b^6 + 1368*b^5 + 1905*b^4 + 1692*b^3 + 942*b^2 + 324*b + 81
c[ [3, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 39*b^7 + 198*b^6 + 456*b^5 + 573*b^4 + 414*b^3 + 138*b^2
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 1296*b^10 + 10584*b^9 + 39996*b^8 + 91038*b^7 + 137844*b^6 + 144480*b^5 + 106200*b^4 + 53730*b^3 + 18120*b^2 + 3624*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 1728*b^9 + 12384*b^8 + 40920*b^7 + 80352*b^6 + 103176*b^5 + 89160*b^4 + 52128*b^3 + 19512*b^2 + 4320*b + 864
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 2304*b^8 + 14232*b^7 + 40416*b^6 + 66888*b^5 + 70800*b^4 + 48240*b^3 + 21120*b^2 + 5280*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 3048*b^7 + 15864*b^6 + 37920*b^5 + 51216*b^4 + 43008*b^3 + 21504*b^2 + 6144*b + 1536
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 24*b^7 + 4080*b^6 + 17136*b^5 + 33408*b^4 + 34944*b^3 + 21888*b^2 + 7296*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 648*b^9 + 4644*b^8 + 15354*b^7 + 30168*b^6 + 38754*b^5 + 33498*b^4 + 19584*b^3 + 7326*b^2 + 1620*b + 324
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 864*b^8 + 5328*b^7 + 15132*b^6 + 25056*b^5 + 26532*b^4 + 18084*b^3 + 7920*b^2 + 1980*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1152*b^7 + 5964*b^6 + 14244*b^5 + 19248*b^4 + 16164*b^3 + 8076*b^2 + 2304*b + 576
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 1524*b^6 + 6408*b^5 + 12552*b^4 + 13236*b^3 + 8352*b^2 + 2784*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 324*b^8 + 1998*b^7 + 5676*b^6 + 9402*b^5 + 9960*b^4 + 6792*b^3 + 2976*b^2 + 744*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 432*b^7 + 2232*b^6 + 5322*b^5 + 7182*b^4 + 6030*b^3 + 3018*b^2 + 864*b + 216
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 576*b^6 + 2406*b^5 + 4668*b^4 + 4854*b^3 + 3024*b^2 + 1008*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 162*b^7 + 840*b^6 + 2010*b^5 + 2721*b^4 + 2286*b^3 + 1140*b^2 + 324*b + 81
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 216*b^6 + 912*b^5 + 1797*b^4 + 1911*b^3 + 1215*b^2 + 405*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 78*b^6 + 324*b^5 + 624*b^4 + 642*b^3 + 396*b^2 + 132*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 1296*b^8 + 7992*b^7 + 22680*b^6 + 37524*b^5 + 39720*b^4 + 27072*b^3 + 11856*b^2 + 2964*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 1728*b^7 + 8964*b^6 + 21396*b^5 + 28872*b^4 + 24228*b^3 + 12108*b^2 + 3456*b + 864
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 2268*b^6 + 9600*b^5 + 18792*b^4 + 19716*b^3 + 12384*b^2 + 4128*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 36*b^6 + 3036*b^5 + 9852*b^4 + 15168*b^3 + 11424*b^2 + 4608*b + 1536
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 648*b^7 + 3348*b^6 + 7986*b^5 + 10782*b^4 + 9054*b^3 + 4530*b^2 + 1296*b + 324
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 864*b^6 + 3618*b^5 + 7056*b^4 + 7398*b^3 + 4644*b^2 + 1548*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 1134*b^5 + 3666*b^4 + 5640*b^3 + 4260*b^2 + 1728*b + 576
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 324*b^6 + 1356*b^5 + 2643*b^4 + 2769*b^3 + 1737*b^2 + 579*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 432*b^5 + 1401*b^4 + 2154*b^3 + 1617*b^2 + 648*b + 216
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 156*b^5 + 504*b^4 + 777*b^3 + 591*b^2 + 243*b + 81
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 1296*b^6 + 5454*b^5 + 10644*b^4 + 11142*b^3 + 6984*b^2 + 2328*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 1674*b^5 + 5490*b^4 + 8496*b^3 + 6408*b^2 + 2592*b + 864
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 54*b^5 + 2232*b^4 + 5208*b^3 + 5952*b^2 + 2976*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 648*b^5 + 2091*b^4 + 3210*b^3 + 2415*b^2 + 972*b + 324
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 837*b^4 + 1953*b^3 + 2232*b^2 + 1116*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 312*b^4 + 732*b^3 + 840*b^2 + 420*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 1215*b^4 + 2883*b^3 + 3336*b^2 + 1668*b
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 81*b^4 + 1596*b^3 + 2460*b^2 + 1728*b + 864
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 585*b^3 + 909*b^2 + 648*b + 324
c[ [3, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 120*b^3 + 1032*b^2 + 1032*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] ]= 216*b^9 + 1548*b^8 + 5118*b^7 + 10059*b^6 + 12930*b^5 + 11184*b^4 + 6540*b^3 + 2445*b^2 + 540*b + 108
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 288*b^8 + 1776*b^7 + 5040*b^6 + 8340*b^5 + 8832*b^4 + 6024*b^3 + 2640*b^2 + 660*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 384*b^7 + 1992*b^6 + 4752*b^5 + 6408*b^4 + 5376*b^3 + 2688*b^2 + 768*b + 192
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 504*b^6 + 2136*b^5 + 4176*b^4 + 4368*b^3 + 2736*b^2 + 912*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 8*b^6 + 672*b^5 + 2192*b^4 + 3360*b^3 + 2480*b^2 + 960*b + 320
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 108*b^8 + 666*b^7 + 1893*b^6 + 3138*b^5 + 3327*b^4 + 2271*b^3 + 996*b^2 + 249*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 144*b^7 + 744*b^6 + 1776*b^5 + 2400*b^4 + 2016*b^3 + 1008*b^2 + 288*b + 72
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 192*b^6 + 804*b^5 + 1572*b^4 + 1656*b^3 + 1044*b^2 + 348*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 252*b^5 + 816*b^4 + 1272*b^3 + 996*b^2 + 432*b + 144
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 54*b^7 + 279*b^6 + 666*b^5 + 900*b^4 + 756*b^3 + 378*b^2 + 108*b + 27
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 72*b^6 + 300*b^5 + 582*b^4 + 606*b^3 + 378*b^2 + 126*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 96*b^5 + 306*b^4 + 456*b^3 + 318*b^2 + 108*b + 36
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 27*b^6 + 114*b^5 + 225*b^4 + 240*b^3 + 153*b^2 + 51*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 36*b^5 + 120*b^4 + 195*b^3 + 165*b^2 + 81*b + 27
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 12*b^5 + 36*b^4 + 48*b^3 + 24*b^2
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 216*b^7 + 1116*b^6 + 2658*b^5 + 3582*b^4 + 3006*b^3 + 1506*b^2 + 432*b + 108
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 288*b^6 + 1212*b^5 + 2364*b^4 + 2472*b^3 + 1548*b^2 + 516*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 372*b^5 + 1224*b^4 + 1896*b^3 + 1428*b^2 + 576*b + 192
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 12*b^5 + 492*b^4 + 1164*b^3 + 1344*b^2 + 672*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 108*b^6 + 450*b^5 + 876*b^4 + 918*b^3 + 576*b^2 + 192*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 144*b^5 + 462*b^4 + 708*b^3 + 534*b^2 + 216*b + 72
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 186*b^4 + 426*b^3 + 480*b^2 + 240*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 54*b^5 + 174*b^4 + 267*b^3 + 201*b^2 + 81*b + 27
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 72*b^4 + 171*b^3 + 198*b^2 + 99*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 24*b^4 + 54*b^3 + 60*b^2 + 30*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 216*b^5 + 702*b^4 + 1080*b^3 + 810*b^2 + 324*b + 108
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 270*b^4 + 642*b^3 + 744*b^2 + 372*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 18*b^4 + 348*b^3 + 540*b^2 + 384*b + 192
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 108*b^4 + 249*b^3 + 282*b^2 + 141*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 135*b^3 + 207*b^2 + 144*b + 72
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 48*b^3 + 75*b^2 + 54*b + 27
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 189*b^3 + 297*b^2 + 216*b + 108
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 27*b^3 + 228*b^2 + 228*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 84*b^2 + 84*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 39*b^2 + 108*b + 108
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] ]= 36*b^6 + 150*b^5 + 291*b^4 + 303*b^3 + 189*b^2 + 63*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] ]= 48*b^5 + 156*b^4 + 240*b^3 + 180*b^2 + 72*b + 24
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] ]= 60*b^4 + 144*b^3 + 168*b^2 + 84*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 4*b^4 + 76*b^3 + 124*b^2 + 96*b + 48
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] ]= 18*b^5 + 57*b^4 + 87*b^3 + 66*b^2 + 27*b + 9
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] ]= 24*b^4 + 54*b^3 + 60*b^2 + 30*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 30*b^3 + 42*b^2 + 24*b + 12
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] ]= 9*b^4 + 21*b^3 + 24*b^2 + 12*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 12*b^3 + 21*b^2 + 18*b + 9
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 3*b^3 + 3*b^2
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] ]= 36*b^4 + 84*b^3 + 96*b^2 + 48*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 42*b^3 + 66*b^2 + 48*b + 24
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 6*b^3 + 48*b^2 + 48*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 18*b^3 + 27*b^2 + 18*b + 9
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 21*b^2 + 21*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 6*b^2 + 6*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 27*b^2 + 27*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 9*b^2 + 24*b + 24
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 9*b + 9
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 12*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] ]= 6*b^3 + 9*b^2 + 6*b + 3
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] ]= 6*b^2 + 6*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] ]= 2*b^2 + 4*b + 4
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] ]= 3*b^2 + 3*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] ]= 3*b + 3
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] ]= 3*b + 3
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] ]= 3*b
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 3
c[ [3, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] ]= 1
c[ [2, 2] , [4] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^15 + 102384*b^14 + 635256*b^13 + 2458764*b^12 + 6630702*b^11 + 13184828*b^10 + 19956520*b^9 + 23399946*b^8 + 21420590*b^7 + 15302224*b^6 + 8458764*b^5 + 3551206*b^4 + 1096760*b^3 + 234120*b^2 + 30976*b + 3872
c[ [2, 2] , [3, 1] , [4] , [4] , [4] , [4] , [4] ]= 10368*b^14 + 126144*b^13 + 720864*b^12 + 2557488*b^11 + 6283448*b^10 + 11296368*b^9 + 15312672*b^8 + 15888552*b^7 + 12675128*b^6 + 7732288*b^5 + 3550640*b^4 + 1188248*b^3 + 275296*b^2 + 39328*b
c[ [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 13824*b^13 + 154368*b^12 + 806784*b^11 + 2603200*b^10 + 5774688*b^9 + 9286848*b^8 + 11129088*b^7 + 10053792*b^6 + 6843872*b^5 + 3463808*b^4 + 1268544*b^3 + 316256*b^2 + 48384*b + 6912
c[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 18432*b^12 + 187392*b^11 + 888320*b^10 + 2582656*b^9 + 5117184*b^8 + 7266048*b^7 + 7574016*b^6 + 5832576*b^5 + 3293440*b^4 + 1326080*b^3 + 364032*b^2 + 60672*b
c[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 24576*b^11 + 225280*b^10 + 959104*b^9 + 2484224*b^8 + 4338176*b^7 + 5349376*b^6 + 4749056*b^5 + 3028352*b^4 + 1362560*b^3 + 407680*b^2 + 73728*b + 12288
c[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 32768*b^10 + 267648*b^9 + 1011328*b^8 + 2301312*b^7 + 3483264*b^6 + 3650176*b^5 + 2683392*b^4 + 1358208*b^3 + 458240*b^2 + 91648*b
c[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 43648*b^9 + 313088*b^8 + 1035136*b^7 + 2033152*b^6 + 2611072*b^5 + 2258560*b^4 + 1325056*b^3 + 500224*b^2 + 112640*b + 22528
c[ [2, 2] , [2, 2] , [4] , [4] , [4] , [4] , [4] ]= 3888*b^14 + 47304*b^13 + 270324*b^12 + 959058*b^11 + 2356292*b^10 + 4236118*b^9 + 5742132*b^8 + 5957832*b^7 + 4752448*b^6 + 2898682*b^5 + 1330700*b^4 + 445158*b^3 + 103096*b^2 + 14728*b
c[ [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] , [4] ]= 5184*b^13 + 57888*b^12 + 302544*b^11 + 976200*b^10 + 2165520*b^9 + 3482648*b^8 + 4173648*b^7 + 3770592*b^6 + 2566912*b^5 + 1299240*b^4 + 475824*b^3 + 118616*b^2 + 18144*b + 2592
c[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 6912*b^12 + 70272*b^11 + 333120*b^10 + 968480*b^9 + 1918848*b^8 + 2724512*b^7 + 2839872*b^6 + 2186880*b^5 + 1234880*b^4 + 497248*b^3 + 136512*b^2 + 22752*b
c[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 9216*b^11 + 84480*b^10 + 359680*b^9 + 931648*b^8 + 1626880*b^7 + 2005888*b^6 + 1780480*b^5 + 1135168*b^4 + 510720*b^3 + 152832*b^2 + 27648*b + 4608
c[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 12288*b^10 + 100352*b^9 + 379200*b^8 + 862912*b^7 + 1305920*b^6 + 1367744*b^5 + 1004288*b^4 + 507392*b^3 + 170880*b^2 + 34176*b
c[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16384*b^9 + 117440*b^8 + 388224*b^7 + 762432*b^6 + 978176*b^5 + 842752*b^4 + 488960*b^3 + 179840*b^2 + 38400*b + 7680
c[ [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] , [4] ]= 1944*b^13 + 21708*b^12 + 113454*b^11 + 366076*b^10 + 812076*b^9 + 1306002*b^8 + 1565096*b^7 + 1413860*b^6 + 962378*b^5 + 486972*b^4 + 178252*b^3 + 44390*b^2 + 6776*b + 968
c[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 2592*b^12 + 26352*b^11 + 124920*b^10 + 363184*b^9 + 719600*b^8 + 1021800*b^7 + 1065152*b^6 + 820304*b^5 + 463240*b^4 + 186544*b^3 + 51216*b^2 + 8536*b
c[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 3456*b^11 + 31680*b^10 + 134880*b^9 + 349376*b^8 + 610144*b^7 + 752416*b^6 + 668032*b^5 + 426016*b^4 + 191680*b^3 + 57344*b^2 + 10368*b + 1728
c[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4608*b^10 + 37632*b^9 + 142208*b^8 + 323680*b^7 + 490144*b^6 + 514016*b^5 + 378304*b^4 + 191776*b^3 + 64800*b^2 + 12960*b
c[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 6144*b^9 + 44032*b^8 + 145568*b^7 + 286144*b^6 + 368352*b^5 + 320352*b^4 + 190080*b^3 + 73440*b^2 + 17280*b + 3456
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 972*b^12 + 9882*b^11 + 46844*b^10 + 136186*b^9 + 269820*b^8 + 383106*b^7 + 399324*b^6 + 307494*b^5 + 173620*b^4 + 69902*b^3 + 19188*b^2 + 3198*b
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 1296*b^11 + 11880*b^10 + 50576*b^9 + 130984*b^8 + 228688*b^7 + 281912*b^6 + 250192*b^5 + 159496*b^4 + 71760*b^3 + 21480*b^2 + 3888*b + 648
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1728*b^10 + 14112*b^9 + 53312*b^8 + 121248*b^7 + 183312*b^6 + 191696*b^5 + 140448*b^4 + 70752*b^3 + 23760*b^2 + 4752*b
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 2304*b^9 + 16512*b^8 + 54528*b^7 + 106800*b^6 + 136224*b^5 + 115968*b^4 + 65664*b^3 + 22896*b^2 + 4320*b + 864
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 486*b^11 + 4456*b^10 + 18976*b^9 + 49166*b^8 + 85890*b^7 + 105956*b^6 + 94104*b^5 + 60018*b^4 + 26990*b^3 + 8060*b^2 + 1452*b + 242
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 648*b^10 + 5296*b^9 + 20032*b^8 + 45656*b^7 + 69272*b^6 + 72856*b^5 + 53840*b^4 + 27440*b^3 + 9320*b^2 + 1864*b
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 864*b^9 + 6208*b^8 + 20608*b^7 + 40800*b^6 + 53192*b^5 + 47336*b^4 + 29264*b^3 + 12176*b^2 + 3240*b + 648
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 242*b^10 + 1974*b^9 + 7444*b^8 + 16886*b^7 + 25434*b^6 + 26454*b^5 + 19236*b^4 + 9594*b^3 + 3190*b^2 + 638*b
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 320*b^9 + 2280*b^8 + 7456*b^7 + 14360*b^6 + 17776*b^5 + 14288*b^4 + 7168*b^3 + 1792*b^2
c[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= b^10 + 134*b^9 + 948*b^8 + 3178*b^7 + 6455*b^6 + 8796*b^5 + 8406*b^4 + 5784*b^3 + 2811*b^2 + 910*b + 182
c[ [2, 2] , [2, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^13 + 86832*b^12 + 453816*b^11 + 1464300*b^10 + 3248284*b^9 + 5224020*b^8 + 6260696*b^7 + 5656460*b^6 + 3851284*b^5 + 1949844*b^4 + 714464*b^3 + 178288*b^2 + 27328*b + 3904
c[ [2, 2] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 10368*b^12 + 105408*b^11 + 499680*b^10 + 1452720*b^9 + 2878256*b^8 + 4086672*b^7 + 4259552*b^6 + 3279920*b^5 + 1851920*b^4 + 745616*b^3 + 204672*b^2 + 34112*b
c[ [2, 2] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 13824*b^11 + 126720*b^10 + 539520*b^9 + 1397504*b^8 + 2440512*b^7 + 3009344*b^6 + 2671488*b^5 + 1703424*b^4 + 766400*b^3 + 229312*b^2 + 41472*b + 6912
c[ [2, 2] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 18432*b^10 + 150528*b^9 + 568768*b^8 + 1294272*b^7 + 1958976*b^6 + 2052544*b^5 + 1508352*b^4 + 763008*b^3 + 257280*b^2 + 51456*b
c[ [2, 2] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 24576*b^9 + 176192*b^8 + 582400*b^7 + 1143744*b^6 + 1468288*b^5 + 1268352*b^4 + 741376*b^3 + 277504*b^2 + 61440*b + 12288
c[ [2, 2] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 32704*b^8 + 202048*b^7 + 574208*b^6 + 950656*b^5 + 1005568*b^4 + 684032*b^3 + 299008*b^2 + 74752*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 3888*b^12 + 39528*b^11 + 187380*b^10 + 544772*b^9 + 1079376*b^8 + 1532648*b^7 + 1597704*b^6 + 1230552*b^5 + 695060*b^4 + 279988*b^3 + 76896*b^2 + 12816*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 5184*b^11 + 47520*b^10 + 202320*b^9 + 524048*b^8 + 915104*b^7 + 1128288*b^6 + 1001504*b^5 + 638528*b^4 + 287280*b^3 + 85968*b^2 + 15552*b + 2592
c[ [2, 2] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 6912*b^10 + 56448*b^9 + 213312*b^8 + 485472*b^7 + 734880*b^6 + 770016*b^5 + 565824*b^4 + 286176*b^3 + 96480*b^2 + 19296*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 9216*b^9 + 66048*b^8 + 218336*b^7 + 428928*b^6 + 550944*b^5 + 476192*b^4 + 278400*b^3 + 104160*b^2 + 23040*b + 4608
c[ [2, 2] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 12288*b^8 + 75808*b^7 + 215392*b^6 + 356992*b^5 + 378720*b^4 + 258848*b^3 + 113664*b^2 + 28416*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 1944*b^11 + 17820*b^10 + 75868*b^9 + 196508*b^8 + 343152*b^7 + 423136*b^6 + 375672*b^5 + 239604*b^4 + 107860*b^3 + 32308*b^2 + 5856*b + 976
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 2592*b^10 + 21168*b^9 + 79984*b^8 + 182000*b^7 + 275440*b^6 + 288560*b^5 + 212032*b^4 + 107248*b^3 + 36160*b^2 + 7232*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 3456*b^9 + 24768*b^8 + 81856*b^7 + 160720*b^6 + 206272*b^5 + 178144*b^4 + 104128*b^3 + 38992*b^2 + 8640*b + 1728
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 4608*b^8 + 28416*b^7 + 80624*b^6 + 133200*b^5 + 140496*b^4 + 95216*b^3 + 41472*b^2 + 10368*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 972*b^10 + 7940*b^9 + 30008*b^8 + 68296*b^7 + 103380*b^6 + 108324*b^5 + 79608*b^4 + 40272*b^3 + 13580*b^2 + 2716*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 1296*b^9 + 9296*b^8 + 30752*b^7 + 60448*b^6 + 77672*b^5 + 67144*b^4 + 39248*b^3 + 14672*b^2 + 3240*b + 648
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 1728*b^8 + 10688*b^7 + 30464*b^6 + 50696*b^5 + 54048*b^4 + 37168*b^3 + 16416*b^2 + 4104*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 484*b^9 + 3468*b^8 + 11456*b^7 + 22480*b^6 + 28836*b^5 + 24900*b^4 + 14568*b^3 + 5472*b^2 + 1220*b + 244
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 640*b^8 + 3936*b^7 + 11120*b^6 + 18256*b^5 + 19088*b^4 + 12784*b^3 + 5504*b^2 + 1376*b
c[ [2, 2] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 2*b^9 + 262*b^8 + 1590*b^7 + 4526*b^6 + 7576*b^5 + 8162*b^4 + 5698*b^3 + 2552*b^2 + 638*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 7776*b^11 + 71280*b^10 + 303480*b^9 + 786064*b^8 + 1372584*b^7 + 1692168*b^6 + 1501728*b^5 + 957144*b^4 + 430400*b^3 + 128672*b^2 + 23232*b + 3872
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 10368*b^10 + 84672*b^9 + 319968*b^8 + 728224*b^7 + 1102400*b^6 + 1155200*b^5 + 848960*b^4 + 429440*b^3 + 144800*b^2 + 28960*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 13824*b^9 + 99072*b^8 + 327456*b^7 + 643136*b^6 + 825824*b^5 + 713568*b^4 + 417152*b^3 + 156128*b^2 + 34560*b + 6912
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 18432*b^8 + 113760*b^7 + 323168*b^6 + 535104*b^5 + 566496*b^4 + 385952*b^3 + 168960*b^2 + 42240*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 24480*b^7 + 126976*b^6 + 303552*b^5 + 410464*b^4 + 344832*b^3 + 172288*b^2 + 49152*b + 12288
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 3888*b^10 + 31752*b^9 + 119984*b^8 + 273040*b^7 + 413232*b^6 + 432864*b^5 + 317952*b^4 + 160728*b^3 + 54160*b^2 + 10832*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 5184*b^9 + 37152*b^8 + 122816*b^7 + 241264*b^6 + 309856*b^5 + 267776*b^4 + 156544*b^3 + 58576*b^2 + 12960*b + 2592
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 6912*b^8 + 42624*b^7 + 121040*b^6 + 200400*b^5 + 212208*b^4 + 144656*b^3 + 63360*b^2 + 15840*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 9216*b^7 + 47664*b^6 + 113664*b^5 + 153360*b^4 + 128736*b^3 + 64416*b^2 + 18432*b + 4608
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 1944*b^9 + 13936*b^8 + 46072*b^7 + 90488*b^6 + 116160*b^5 + 100320*b^4 + 58608*b^3 + 21912*b^2 + 4840*b + 968
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 2592*b^8 + 16000*b^7 + 45472*b^6 + 75320*b^5 + 79744*b^4 + 54320*b^3 + 23776*b^2 + 5944*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 3456*b^7 + 17920*b^6 + 42856*b^5 + 57976*b^4 + 48696*b^3 + 24296*b^2 + 6912*b + 1728
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 968*b^8 + 5976*b^7 + 16984*b^6 + 28136*b^5 + 29800*b^4 + 20312*b^3 + 8896*b^2 + 2224*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 1280*b^7 + 6624*b^6 + 15808*b^5 + 21352*b^4 + 17952*b^3 + 9008*b^2 + 2592*b + 648
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 4*b^8 + 512*b^7 + 2604*b^6 + 6184*b^5 + 8334*b^4 + 6968*b^3 + 3452*b^2 + 968*b + 242
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 7776*b^9 + 55728*b^8 + 184240*b^7 + 362000*b^6 + 465072*b^5 + 402096*b^4 + 235200*b^3 + 88080*b^2 + 19520*b + 3904
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 10368*b^8 + 63936*b^7 + 181552*b^6 + 300560*b^5 + 318224*b^4 + 216880*b^3 + 94976*b^2 + 23744*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 13824*b^7 + 71568*b^6 + 170848*b^5 + 230736*b^4 + 193728*b^3 + 96832*b^2 + 27648*b + 6912
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 18288*b^6 + 76848*b^5 + 150144*b^4 + 157632*b^3 + 99072*b^2 + 33024*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 3888*b^8 + 23984*b^7 + 68144*b^6 + 112888*b^5 + 119600*b^4 + 81568*b^3 + 35744*b^2 + 8936*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 5184*b^7 + 26816*b^6 + 63992*b^5 + 86408*b^4 + 72552*b^3 + 36280*b^2 + 10368*b + 2592
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 6912*b^6 + 29000*b^5 + 56560*b^4 + 59240*b^3 + 37152*b^2 + 12384*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 1936*b^7 + 10032*b^6 + 23984*b^5 + 32448*b^4 + 27280*b^3 + 13648*b^2 + 3904*b + 976
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 2560*b^6 + 10752*b^5 + 21024*b^4 + 22112*b^3 + 13920*b^2 + 4640*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 8*b^7 + 1000*b^6 + 4128*b^5 + 8002*b^4 + 8366*b^3 + 5238*b^2 + 1746*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 7776*b^7 + 40192*b^6 + 95848*b^5 + 129336*b^4 + 108536*b^3 + 54248*b^2 + 15488*b + 3872
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 10368*b^6 + 43480*b^5 + 84816*b^4 + 88888*b^3 + 55776*b^2 + 18592*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 13608*b^5 + 44168*b^4 + 68032*b^3 + 51296*b^2 + 20736*b + 6912
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 3872*b^6 + 16224*b^5 + 31640*b^4 + 33160*b^3 + 20808*b^2 + 6936*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 5120*b^5 + 16616*b^4 + 25584*b^3 + 19272*b^2 + 7776*b + 2592
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 16*b^6 + 1952*b^5 + 6238*b^4 + 9540*b^3 + 7190*b^2 + 2904*b + 968
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 7744*b^5 + 25088*b^4 + 38592*b^3 + 29056*b^2 + 11712*b + 3904
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 9920*b^4 + 23296*b^3 + 26752*b^2 + 13376*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 32*b^5 + 3810*b^4 + 8866*b^3 + 10112*b^2 + 5056*b
c[ [2, 2] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 62*b^4 + 6976*b^3 + 10848*b^2 + 7744*b + 3872
c[ [2, 2] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^12 + 13176*b^11 + 62460*b^10 + 181590*b^9 + 359790*b^8 + 510890*b^7 + 532620*b^6 + 410310*b^5 + 231850*b^4 + 93450*b^3 + 25680*b^2 + 4280*b
c[ [2, 2] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 1728*b^11 + 15840*b^10 + 67440*b^9 + 174680*b^8 + 305016*b^7 + 376040*b^6 + 333744*b^5 + 212760*b^4 + 95720*b^3 + 28648*b^2 + 5184*b + 864
c[ [2, 2] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 2304*b^10 + 18816*b^9 + 71104*b^8 + 161824*b^7 + 244960*b^6 + 256672*b^5 + 188608*b^4 + 95392*b^3 + 32160*b^2 + 6432*b
c[ [2, 2] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 3072*b^9 + 22016*b^8 + 72768*b^7 + 142912*b^6 + 183488*b^5 + 158528*b^4 + 92672*b^3 + 34688*b^2 + 7680*b + 1536
c[ [2, 2] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4096*b^8 + 25280*b^7 + 71808*b^6 + 118848*b^5 + 125696*b^4 + 85504*b^3 + 37376*b^2 + 9344*b
c[ [2, 2] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 5440*b^7 + 28224*b^6 + 67456*b^5 + 91008*b^4 + 75904*b^3 + 37248*b^2 + 10240*b + 2560
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 648*b^11 + 5940*b^10 + 25290*b^9 + 65506*b^8 + 114392*b^7 + 141060*b^6 + 125252*b^5 + 79916*b^4 + 36010*b^3 + 10810*b^2 + 1968*b + 328
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 864*b^10 + 7056*b^9 + 26664*b^8 + 60680*b^7 + 91840*b^6 + 96208*b^5 + 70672*b^4 + 35728*b^3 + 12040*b^2 + 2408*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 1152*b^9 + 8256*b^8 + 27296*b^7 + 53632*b^6 + 68896*b^5 + 59552*b^4 + 34816*b^3 + 13024*b^2 + 2880*b + 576
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 1536*b^8 + 9472*b^7 + 26912*b^6 + 44608*b^5 + 47328*b^4 + 32352*b^3 + 14208*b^2 + 3552*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2048*b^7 + 10592*b^6 + 25312*b^5 + 34368*b^4 + 29280*b^3 + 15136*b^2 + 4608*b + 1152
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 324*b^10 + 2646*b^9 + 9998*b^8 + 22750*b^7 + 34432*b^6 + 36080*b^5 + 26524*b^4 + 13426*b^3 + 4530*b^2 + 906*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 432*b^9 + 3096*b^8 + 10232*b^7 + 20088*b^6 + 25776*b^5 + 22256*b^4 + 13008*b^3 + 4872*b^2 + 1080*b + 216
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 576*b^8 + 3552*b^7 + 10080*b^6 + 16656*b^5 + 17568*b^4 + 11904*b^3 + 5184*b^2 + 1296*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 768*b^7 + 3968*b^6 + 9424*b^5 + 12560*b^4 + 10224*b^3 + 4752*b^2 + 1152*b + 288
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 162*b^9 + 1162*b^8 + 3844*b^7 + 7556*b^6 + 9710*b^5 + 8398*b^4 + 4916*b^3 + 1844*b^2 + 410*b + 82
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 216*b^8 + 1336*b^7 + 3808*b^6 + 6336*b^5 + 6752*b^4 + 4640*b^3 + 2048*b^2 + 512*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 288*b^7 + 1504*b^6 + 3648*b^5 + 5080*b^4 + 4512*b^3 + 2512*b^2 + 864*b + 216
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 80*b^8 + 492*b^7 + 1390*b^6 + 2282*b^5 + 2386*b^4 + 1598*b^3 + 688*b^2 + 172*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 104*b^7 + 528*b^6 + 1216*b^5 + 1528*b^4 + 1104*b^3 + 368*b^2
c[ [2, 2] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= b^8 + 50*b^7 + 255*b^6 + 634*b^5 + 938*b^4 + 916*b^3 + 590*b^2 + 244*b + 61
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 1296*b^10 + 10584*b^9 + 39996*b^8 + 91016*b^7 + 137732*b^6 + 144228*b^5 + 105872*b^4 + 53468*b^3 + 18000*b^2 + 3600*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 1728*b^9 + 12384*b^8 + 40944*b^7 + 80448*b^6 + 103344*b^5 + 89328*b^4 + 52224*b^3 + 19536*b^2 + 4320*b + 864
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 2304*b^8 + 14208*b^7 + 40352*b^6 + 66816*b^5 + 70752*b^4 + 48224*b^3 + 21120*b^2 + 5280*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 3072*b^7 + 15904*b^6 + 37984*b^5 + 51328*b^4 + 43104*b^3 + 21536*b^2 + 6144*b + 1536
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 4064*b^6 + 17088*b^5 + 33472*b^4 + 35296*b^3 + 22272*b^2 + 7424*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 648*b^9 + 4644*b^8 + 15352*b^7 + 30152*b^6 + 38704*b^5 + 33416*b^4 + 19504*b^3 + 7276*b^2 + 1600*b + 320
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 864*b^8 + 5328*b^7 + 15136*b^6 + 25072*b^5 + 26560*b^4 + 18112*b^3 + 7936*b^2 + 1984*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1152*b^7 + 5952*b^6 + 14192*b^5 + 19152*b^4 + 16080*b^3 + 8048*b^2 + 2304*b + 576
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 1536*b^6 + 6416*b^5 + 12448*b^4 + 12944*b^3 + 8064*b^2 + 2688*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 324*b^8 + 2000*b^7 + 5684*b^6 + 9412*b^5 + 9956*b^4 + 6772*b^3 + 2960*b^2 + 740*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 432*b^7 + 2240*b^6 + 5360*b^5 + 7256*b^4 + 6096*b^3 + 3040*b^2 + 864*b + 216
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 576*b^6 + 2432*b^5 + 4792*b^4 + 5096*b^3 + 3240*b^2 + 1080*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 160*b^7 + 828*b^6 + 1976*b^5 + 2668*b^4 + 2240*b^3 + 1120*b^2 + 320*b + 80
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 208*b^6 + 864*b^5 + 1664*b^4 + 1712*b^3 + 1056*b^2 + 352*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 2*b^7 + 94*b^6 + 384*b^5 + 752*b^4 + 806*b^3 + 516*b^2 + 172*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 1296*b^8 + 7992*b^7 + 22712*b^6 + 37648*b^5 + 39928*b^4 + 27272*b^3 + 11968*b^2 + 2992*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 1728*b^7 + 8928*b^6 + 21296*b^5 + 28752*b^4 + 24144*b^3 + 12080*b^2 + 3456*b + 864
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 2304*b^6 + 9648*b^5 + 18816*b^4 + 19728*b^3 + 12384*b^2 + 4128*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 3024*b^5 + 9776*b^4 + 15040*b^3 + 11360*b^2 + 4608*b + 1536
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 648*b^7 + 3352*b^6 + 8008*b^5 + 10832*b^4 + 9112*b^3 + 4568*b^2 + 1312*b + 328
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 864*b^6 + 3616*b^5 + 7048*b^4 + 7384*b^3 + 4632*b^2 + 1544*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 1152*b^5 + 3736*b^4 + 5744*b^3 + 4312*b^2 + 1728*b + 576
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 320*b^6 + 1344*b^5 + 2632*b^4 + 2776*b^3 + 1752*b^2 + 584*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 416*b^5 + 1344*b^4 + 2072*b^3 + 1576*b^2 + 648*b + 216
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 4*b^6 + 176*b^5 + 552*b^4 + 834*b^3 + 622*b^2 + 246*b + 82
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 1296*b^6 + 5408*b^5 + 10520*b^4 + 11000*b^3 + 6888*b^2 + 2296*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 1728*b^5 + 5576*b^4 + 8560*b^3 + 6440*b^2 + 2592*b + 864
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 2232*b^4 + 5208*b^3 + 5952*b^2 + 2976*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 640*b^5 + 2064*b^4 + 3168*b^3 + 2384*b^2 + 960*b + 320
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 832*b^4 + 1952*b^3 + 2240*b^2 + 1120*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 8*b^5 + 328*b^4 + 742*b^3 + 828*b^2 + 414*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 1280*b^4 + 2984*b^3 + 3408*b^2 + 1704*b
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 1560*b^3 + 2424*b^2 + 1728*b + 864
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 16*b^4 + 610*b^3 + 938*b^2 + 656*b + 328
c[ [2, 2] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 30*b^3 + 992*b^2 + 992*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] ]= 216*b^9 + 1548*b^8 + 5118*b^7 + 10052*b^6 + 12898*b^5 + 11122*b^4 + 6472*b^3 + 2398*b^2 + 520*b + 104
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 288*b^8 + 1776*b^7 + 5048*b^6 + 8368*b^5 + 8872*b^4 + 6056*b^3 + 2656*b^2 + 664*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 384*b^7 + 1984*b^6 + 4736*b^5 + 6400*b^4 + 5376*b^3 + 2688*b^2 + 768*b + 192
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 512*b^6 + 2144*b^5 + 4192*b^4 + 4416*b^3 + 2784*b^2 + 928*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 672*b^5 + 2176*b^4 + 3392*b^3 + 2656*b^2 + 1152*b + 384
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 108*b^8 + 666*b^7 + 1892*b^6 + 3132*b^5 + 3312*b^4 + 2252*b^3 + 984*b^2 + 246*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 144*b^7 + 744*b^6 + 1776*b^5 + 2400*b^4 + 2016*b^3 + 1008*b^2 + 288*b + 72
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 192*b^6 + 800*b^5 + 1552*b^4 + 1616*b^3 + 1008*b^2 + 336*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 256*b^5 + 816*b^4 + 1216*b^3 + 848*b^2 + 288*b + 96
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 54*b^7 + 280*b^6 + 670*b^5 + 906*b^4 + 758*b^3 + 374*b^2 + 104*b + 26
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 72*b^6 + 304*b^5 + 600*b^4 + 640*b^3 + 408*b^2 + 136*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 96*b^5 + 320*b^4 + 520*b^3 + 440*b^2 + 216*b + 72
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 26*b^6 + 108*b^5 + 208*b^4 + 214*b^3 + 132*b^2 + 44*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 32*b^5 + 96*b^4 + 128*b^3 + 64*b^2
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= b^6 + 20*b^5 + 66*b^4 + 112*b^3 + 106*b^2 + 60*b + 20
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 216*b^7 + 1116*b^6 + 2668*b^5 + 3616*b^4 + 3052*b^3 + 1540*b^2 + 448*b + 112
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 288*b^6 + 1200*b^5 + 2336*b^4 + 2448*b^3 + 1536*b^2 + 512*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 384*b^5 + 1232*b^4 + 1888*b^3 + 1424*b^2 + 576*b + 192
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 496*b^4 + 1136*b^3 + 1280*b^2 + 640*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 108*b^6 + 452*b^5 + 884*b^4 + 932*b^3 + 588*b^2 + 196*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 144*b^5 + 464*b^4 + 712*b^3 + 536*b^2 + 216*b + 72
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 192*b^4 + 456*b^3 + 528*b^2 + 264*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 52*b^5 + 168*b^4 + 260*b^3 + 200*b^2 + 84*b + 28
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 64*b^4 + 144*b^3 + 160*b^2 + 80*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 2*b^5 + 34*b^4 + 78*b^3 + 88*b^2 + 44*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 216*b^5 + 688*b^4 + 1048*b^3 + 784*b^2 + 312*b + 104
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 288*b^4 + 664*b^3 + 752*b^2 + 376*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 360*b^3 + 552*b^2 + 384*b + 192
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 104*b^4 + 240*b^3 + 272*b^2 + 136*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 128*b^3 + 200*b^2 + 144*b + 72
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 4*b^4 + 56*b^3 + 82*b^2 + 52*b + 26
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 208*b^3 + 320*b^2 + 224*b + 112
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 224*b^2 + 224*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 8*b^3 + 90*b^2 + 90*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 14*b^2 + 104*b + 104
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] ]= 36*b^6 + 150*b^5 + 294*b^4 + 312*b^3 + 198*b^2 + 66*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] ]= 48*b^5 + 152*b^4 + 232*b^3 + 176*b^2 + 72*b + 24
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] ]= 64*b^4 + 144*b^3 + 160*b^2 + 80*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 80*b^3 + 112*b^2 + 64*b + 32
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] ]= 18*b^5 + 58*b^4 + 90*b^3 + 70*b^2 + 30*b + 10
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] ]= 24*b^4 + 56*b^3 + 64*b^2 + 32*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 32*b^3 + 56*b^2 + 48*b + 24
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] ]= 8*b^4 + 18*b^3 + 20*b^2 + 10*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 8*b^3 + 8*b^2
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= b^4 + 8*b^3 + 15*b^2 + 14*b + 7
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] ]= 36*b^4 + 80*b^3 + 88*b^2 + 44*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 48*b^3 + 72*b^2 + 48*b + 24
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 56*b^2 + 56*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 16*b^3 + 24*b^2 + 16*b + 8
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 16*b^2 + 16*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 2*b^3 + 10*b^2 + 10*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 32*b^2 + 32*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 24*b + 24
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 4*b^2 + 10*b + 10
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 6*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] ]= 6*b^3 + 8*b^2 + 4*b + 2
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] ]= 8*b^2 + 8*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] ]= 8*b + 8
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] ]= 2*b^2 + 2*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] ]= b^2 + 2*b + 2
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] ]= 4*b + 4
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] ]= 2*b
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 2
c[ [2, 2] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] ]= 1
c[ [2, 1, 1] , [4] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^15 + 102384*b^14 + 635256*b^13 + 2458764*b^12 + 6630702*b^11 + 13184892*b^10 + 19957030*b^9 + 23401868*b^8 + 21424930*b^7 + 15308852*b^6 + 8465626*b^5 + 3556616*b^4 + 1098808*b^3 + 236288*b^2 + 29536*b
c[ [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] , [4] ]= 10368*b^14 + 126144*b^13 + 720864*b^12 + 2557488*b^11 + 6283384*b^10 + 11295920*b^9 + 15311192*b^8 + 15885680*b^7 + 12671368*b^6 + 7729168*b^5 + 3548392*b^4 + 1188320*b^3 + 273440*b^2 + 41472*b + 5184
c[ [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 13824*b^13 + 154368*b^12 + 806784*b^11 + 2603264*b^10 + 5775072*b^9 + 9287936*b^8 + 11130848*b^7 + 10055744*b^6 + 6845024*b^5 + 3464832*b^4 + 1267616*b^3 + 318528*b^2 + 45504*b
c[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 18432*b^12 + 187392*b^11 + 888256*b^10 + 2582336*b^9 + 5116416*b^8 + 7265024*b^7 + 7572992*b^6 + 5832256*b^5 + 3292672*b^4 + 1327488*b^3 + 361024*b^2 + 64512*b + 9216
c[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 24576*b^11 + 225344*b^10 + 959360*b^9 + 2484736*b^8 + 4338688*b^7 + 5349760*b^6 + 4748608*b^5 + 3028800*b^4 + 1360448*b^3 + 411648*b^2 + 68608*b
c[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 32704*b^10 + 267456*b^9 + 1011008*b^8 + 2301120*b^7 + 3483072*b^6 + 3650304*b^5 + 2681280*b^4 + 1359360*b^3 + 452096*b^2 + 98304*b + 16384
c[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 64*b^10 + 43776*b^9 + 313280*b^8 + 1035136*b^7 + 2033344*b^6 + 2610752*b^5 + 2258944*b^4 + 1317376*b^3 + 501760*b^2 + 100352*b
c[ [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] , [4] ]= 3888*b^14 + 47304*b^13 + 270324*b^12 + 959058*b^11 + 2356292*b^10 + 4236152*b^9 + 5742358*b^8 + 5958578*b^7 + 4753872*b^6 + 2900564*b^5 + 1332154*b^4 + 446376*b^3 + 102808*b^2 + 15616*b + 1952
c[ [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] , [4] ]= 5184*b^13 + 57888*b^12 + 302544*b^11 + 976200*b^10 + 2165488*b^9 + 3482464*b^8 + 4173112*b^7 + 3769736*b^6 + 2565920*b^5 + 1298768*b^4 + 475144*b^3 + 119392*b^2 + 17056*b
c[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 6912*b^12 + 70272*b^11 + 333120*b^10 + 968512*b^9 + 1919008*b^8 + 2724928*b^7 + 2840416*b^6 + 2187456*b^5 + 1234912*b^4 + 497856*b^3 + 135392*b^2 + 24192*b + 3456
c[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 9216*b^11 + 84480*b^10 + 359648*b^9 + 931520*b^8 + 1626624*b^7 + 2005760*b^6 + 1780448*b^5 + 1135680*b^4 + 510144*b^3 + 154368*b^2 + 25728*b
c[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 12288*b^10 + 100384*b^9 + 379296*b^8 + 863072*b^7 + 1306016*b^6 + 1368320*b^5 + 1004864*b^4 + 509440*b^3 + 169472*b^2 + 36864*b + 6144
c[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16352*b^9 + 117376*b^8 + 388128*b^7 + 762432*b^6 + 978112*b^5 + 844800*b^4 + 491520*b^3 + 186880*b^2 + 37376*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] , [4] ]= 1944*b^13 + 21708*b^12 + 113454*b^11 + 366076*b^10 + 812074*b^9 + 1306012*b^8 + 1565176*b^7 + 1414128*b^6 + 962806*b^5 + 487524*b^4 + 178442*b^3 + 44856*b^2 + 6408*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 2592*b^12 + 26352*b^11 + 124920*b^10 + 363184*b^9 + 719576*b^8 + 1021696*b^7 + 1064896*b^6 + 820016*b^5 + 462904*b^4 + 186624*b^3 + 50760*b^2 + 9072*b + 1296
c[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 3456*b^11 + 31680*b^10 + 134880*b^9 + 349392*b^8 + 610176*b^7 + 752448*b^6 + 667920*b^5 + 426000*b^4 + 191328*b^3 + 57888*b^2 + 9648*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4608*b^10 + 37632*b^9 + 142192*b^8 + 323632*b^7 + 489936*b^6 + 513568*b^5 + 377296*b^4 + 191280*b^3 + 63600*b^2 + 13824*b + 2304
c[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 6144*b^9 + 44048*b^8 + 145600*b^7 + 286192*b^6 + 367856*b^5 + 318784*b^4 + 186256*b^3 + 71040*b^2 + 14208*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 972*b^12 + 9882*b^11 + 46844*b^10 + 136188*b^9 + 269830*b^8 + 383144*b^7 + 399404*b^6 + 307638*b^5 + 173732*b^4 + 70084*b^3 + 19082*b^2 + 3416*b + 488
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 1296*b^11 + 11880*b^10 + 50576*b^9 + 130992*b^8 + 228720*b^7 + 282000*b^6 + 250296*b^5 + 159640*b^4 + 71704*b^3 + 21696*b^2 + 3616*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1728*b^10 + 14112*b^9 + 53312*b^8 + 121288*b^7 + 183496*b^6 + 192208*b^5 + 141136*b^4 + 71560*b^3 + 23816*b^2 + 5184*b + 864
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 2304*b^9 + 16512*b^8 + 54520*b^7 + 106912*b^6 + 136848*b^5 + 117856*b^4 + 68344*b^3 + 25920*b^2 + 5184*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 486*b^11 + 4456*b^10 + 18974*b^9 + 49152*b^8 + 85838*b^7 + 105852*b^6 + 93966*b^5 + 59940*b^4 + 26926*b^3 + 8148*b^2 + 1358*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 648*b^10 + 5296*b^9 + 20024*b^8 + 45600*b^7 + 69060*b^6 + 72408*b^5 + 53196*b^4 + 26960*b^3 + 8956*b^2 + 1944*b + 324
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 864*b^9 + 6208*b^8 + 20576*b^7 + 40580*b^6 + 52372*b^5 + 45608*b^4 + 26792*b^3 + 10260*b^2 + 2052*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 242*b^10 + 1976*b^9 + 7462*b^8 + 16968*b^7 + 25658*b^6 + 26868*b^5 + 19734*b^4 + 10020*b^3 + 3346*b^2 + 732*b + 122
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 320*b^9 + 2288*b^8 + 7528*b^7 + 14688*b^6 + 18672*b^5 + 15936*b^4 + 9144*b^3 + 3440*b^2 + 688*b
c[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= b^10 + 132*b^9 + 926*b^8 + 3058*b^7 + 6051*b^6 + 7869*b^5 + 6930*b^4 + 4125*b^3 + 1595*b^2 + 319*b
c[ [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^13 + 86832*b^12 + 453816*b^11 + 1464300*b^10 + 3248188*b^9 + 5223384*b^8 + 6258672*b^7 + 5652716*b^6 + 3846540*b^5 + 1946208*b^4 + 711664*b^3 + 178752*b^2 + 25536*b
c[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 10368*b^12 + 105408*b^11 + 499680*b^10 + 1452816*b^9 + 2878800*b^8 + 4088160*b^7 + 4261824*b^6 + 3282384*b^5 + 1853136*b^4 + 747072*b^3 + 203136*b^2 + 36288*b + 5184
c[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 13824*b^11 + 126720*b^10 + 539424*b^9 + 1397056*b^8 + 2439488*b^7 + 3008128*b^6 + 2670304*b^5 + 1703360*b^4 + 765184*b^3 + 231552*b^2 + 38592*b
c[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 18432*b^10 + 150624*b^9 + 569120*b^8 + 1294944*b^7 + 1959584*b^6 + 2053248*b^5 + 1507968*b^4 + 764480*b^3 + 254272*b^2 + 55296*b + 9216
c[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 24480*b^9 + 175936*b^8 + 581984*b^7 + 1143552*b^6 + 1468032*b^5 + 1269504*b^4 + 739776*b^3 + 281600*b^2 + 56320*b
c[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 96*b^9 + 32864*b^8 + 202304*b^7 + 574144*b^6 + 950976*b^5 + 1005120*b^4 + 688128*b^3 + 294912*b^2 + 81920*b + 16384
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 3888*b^12 + 39528*b^11 + 187380*b^10 + 544772*b^9 + 1079324*b^8 + 1532376*b^7 + 1596948*b^6 + 1229436*b^5 + 693772*b^4 + 279536*b^3 + 75952*b^2 + 13552*b + 1936
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 5184*b^11 + 47520*b^10 + 202320*b^9 + 524096*b^8 + 915312*b^7 + 1128800*b^6 + 1002080*b^5 + 639200*b^4 + 287120*b^3 + 86880*b^2 + 14480*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 6912*b^10 + 56448*b^9 + 213264*b^8 + 485296*b^7 + 734480*b^6 + 769696*b^5 + 565360*b^4 + 286640*b^3 + 95344*b^2 + 20736*b + 3456
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 9216*b^9 + 66096*b^8 + 218464*b^7 + 429136*b^6 + 550800*b^5 + 476224*b^4 + 277456*b^3 + 105600*b^2 + 21120*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 12240*b^8 + 75728*b^7 + 215264*b^6 + 357008*b^5 + 377648*b^4 + 258560*b^3 + 110720*b^2 + 30720*b + 6144
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 1944*b^11 + 17820*b^10 + 75868*b^9 + 196512*b^8 + 343136*b^7 + 423048*b^6 + 375408*b^5 + 239340*b^4 + 107444*b^3 + 32496*b^2 + 5416*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 2592*b^10 + 21168*b^9 + 79984*b^8 + 182040*b^7 + 275560*b^6 + 288816*b^5 + 212160*b^4 + 107560*b^3 + 35768*b^2 + 7776*b + 1296
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 3456*b^9 + 24768*b^8 + 81832*b^7 + 160720*b^6 + 206304*b^5 + 178432*b^4 + 104008*b^3 + 39600*b^2 + 7920*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 4608*b^8 + 28440*b^7 + 80664*b^6 + 133512*b^5 + 141048*b^4 + 96576*b^3 + 41424*b^2 + 11520*b + 2304
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 972*b^10 + 7940*b^9 + 30004*b^8 + 68280*b^7 + 103324*b^6 + 108240*b^5 + 79464*b^4 + 40260*b^3 + 13376*b^2 + 2904*b + 484
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 1296*b^9 + 9296*b^8 + 30736*b^7 + 60396*b^6 + 77532*b^5 + 67032*b^4 + 39048*b^3 + 14860*b^2 + 2972*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 1728*b^8 + 10688*b^7 + 30388*b^6 + 50416*b^5 + 53336*b^4 + 36496*b^3 + 15604*b^2 + 4320*b + 864
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 484*b^9 + 3472*b^8 + 11480*b^7 + 22560*b^6 + 28968*b^5 + 25056*b^4 + 14604*b^3 + 5560*b^2 + 1112*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 640*b^8 + 3952*b^7 + 11216*b^6 + 18580*b^5 + 19652*b^4 + 13480*b^3 + 5800*b^2 + 1620*b + 324
c[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 2*b^9 + 258*b^8 + 1558*b^7 + 4394*b^6 + 7259*b^5 + 7651*b^4 + 5210*b^3 + 2210*b^2 + 605*b + 121
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 7776*b^11 + 71280*b^10 + 303480*b^9 + 786208*b^8 + 1373344*b^7 + 1694176*b^6 + 1504600*b^5 + 960240*b^4 + 431584*b^3 + 130656*b^2 + 21776*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 10368*b^10 + 84672*b^9 + 319824*b^8 + 727600*b^7 + 1101008*b^6 + 1153696*b^5 + 847408*b^4 + 429680*b^3 + 142960*b^2 + 31104*b + 5184
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 13824*b^9 + 99216*b^8 + 327936*b^7 + 644016*b^6 + 826416*b^5 + 714432*b^4 + 416208*b^3 + 158400*b^2 + 31680*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 18288*b^8 + 113424*b^7 + 322624*b^6 + 534928*b^5 + 565680*b^4 + 387328*b^3 + 165952*b^2 + 46080*b + 9216
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 144*b^8 + 24672*b^7 + 127328*b^6 + 303376*b^5 + 410944*b^4 + 342464*b^3 + 176128*b^2 + 44032*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 3888*b^10 + 31752*b^9 + 119984*b^8 + 273120*b^7 + 413536*b^6 + 433584*b^5 + 318648*b^4 + 161640*b^3 + 53800*b^2 + 11712*b + 1952
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 5184*b^9 + 37152*b^8 + 122744*b^7 + 241056*b^6 + 309392*b^5 + 267552*b^4 + 155928*b^3 + 59360*b^2 + 11872*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 6912*b^8 + 42696*b^7 + 121208*b^6 + 200792*b^5 + 212232*b^4 + 145280*b^3 + 62240*b^2 + 17280*b + 3456
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 9144*b^7 + 47568*b^6 + 113496*b^5 + 153888*b^4 + 128352*b^3 + 66048*b^2 + 16512*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 1944*b^9 + 13936*b^8 + 46064*b^7 + 90516*b^6 + 116244*b^5 + 100584*b^4 + 58656*b^3 + 22340*b^2 + 4468*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 2592*b^8 + 16000*b^7 + 45404*b^6 + 75200*b^5 + 79480*b^4 + 54416*b^3 + 23324*b^2 + 6480*b + 1296
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 3456*b^7 + 17956*b^6 + 42780*b^5 + 57900*b^4 + 48196*b^3 + 24768*b^2 + 6192*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 968*b^8 + 5984*b^7 + 17008*b^6 + 28216*b^5 + 29864*b^4 + 20464*b^3 + 8776*b^2 + 2440*b + 488
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 1280*b^7 + 6656*b^6 + 15888*b^5 + 21568*b^4 + 18016*b^3 + 9280*b^2 + 2320*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 4*b^8 + 504*b^7 + 2564*b^6 + 6065*b^5 + 8184*b^4 + 6802*b^3 + 3492*b^2 + 873*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 7776*b^9 + 55728*b^8 + 184024*b^7 + 361152*b^6 + 463216*b^5 + 400320*b^4 + 233160*b^3 + 88720*b^2 + 17744*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 10368*b^8 + 64152*b^7 + 182200*b^6 + 301768*b^5 + 318840*b^4 + 218176*b^3 + 93424*b^2 + 25920*b + 5184
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 13608*b^7 + 71136*b^6 + 170136*b^5 + 230832*b^4 + 192528*b^3 + 99072*b^2 + 24768*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 216*b^7 + 18504*b^6 + 77344*b^5 + 149808*b^4 + 159168*b^3 + 96064*b^2 + 36864*b + 9216
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 3888*b^8 + 23984*b^7 + 68020*b^6 + 112592*b^5 + 118936*b^4 + 81392*b^3 + 34868*b^2 + 9680*b + 1936
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 5184*b^7 + 26924*b^6 + 64148*b^5 + 86852*b^4 + 72332*b^3 + 37184*b^2 + 9296*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 6804*b^6 + 28888*b^5 + 56100*b^4 + 59664*b^3 + 36016*b^2 + 13824*b + 3456
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 1936*b^7 + 10048*b^6 + 23932*b^5 + 32400*b^4 + 26984*b^3 + 13872*b^2 + 3468*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 2560*b^6 + 10868*b^5 + 21100*b^4 + 22428*b^3 + 13524*b^2 + 5184*b + 1296
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 8*b^7 + 984*b^6 + 4095*b^5 + 7889*b^4 + 8365*b^3 + 5047*b^2 + 1936*b + 484
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 7776*b^7 + 40516*b^6 + 96684*b^5 + 130956*b^4 + 109060*b^3 + 56064*b^2 + 14016*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 10044*b^6 + 42936*b^5 + 83772*b^4 + 89280*b^3 + 53952*b^2 + 20736*b + 5184
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 324*b^6 + 13828*b^5 + 44864*b^4 + 67072*b^3 + 53568*b^2 + 17856*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 3872*b^6 + 16416*b^5 + 31840*b^4 + 33824*b^3 + 20384*b^2 + 7808*b + 1952
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 4960*b^5 + 16608*b^4 + 25024*b^3 + 20064*b^2 + 6688*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 16*b^6 + 1921*b^5 + 6338*b^4 + 9489*b^3 + 7584*b^2 + 2528*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 7260*b^5 + 24472*b^4 + 37116*b^3 + 29856*b^2 + 9952*b
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 484*b^5 + 10116*b^4 + 24448*b^3 + 25184*b^2 + 15552*b + 5184
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 31*b^5 + 3519*b^4 + 8912*b^3 + 9296*b^2 + 5808*b + 1936
c[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= b^5 + 772*b^4 + 7028*b^3 + 12512*b^2 + 6256*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^12 + 13176*b^11 + 62460*b^10 + 181590*b^9 + 359758*b^8 + 510700*b^7 + 532072*b^6 + 409430*b^5 + 230870*b^4 + 92912*b^3 + 25192*b^2 + 4480*b + 640
c[ [2, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 1728*b^11 + 15840*b^10 + 67440*b^9 + 174712*b^8 + 305176*b^7 + 376432*b^6 + 334240*b^5 + 213240*b^4 + 95800*b^3 + 28992*b^2 + 4832*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 2304*b^10 + 18816*b^9 + 71072*b^8 + 161696*b^7 + 244704*b^6 + 256448*b^5 + 188384*b^4 + 95520*b^3 + 31776*b^2 + 6912*b + 1152
c[ [2, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 3072*b^9 + 22048*b^8 + 72864*b^7 + 143072*b^6 + 183584*b^5 + 158720*b^4 + 92480*b^3 + 35200*b^2 + 7040*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4064*b^8 + 25216*b^7 + 71712*b^6 + 118848*b^5 + 125632*b^4 + 86016*b^3 + 36864*b^2 + 10240*b + 2048
c[ [2, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 32*b^8 + 5472*b^7 + 28288*b^6 + 67392*b^5 + 91136*b^4 + 75776*b^3 + 38912*b^2 + 9728*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 648*b^11 + 5940*b^10 + 25290*b^9 + 65506*b^8 + 114374*b^7 + 140980*b^6 + 125050*b^5 + 79670*b^4 + 35734*b^3 + 10800*b^2 + 1800*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 864*b^10 + 7056*b^9 + 26664*b^8 + 60696*b^7 + 91896*b^6 + 96336*b^5 + 70776*b^4 + 35880*b^3 + 11928*b^2 + 2592*b + 432
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 1152*b^9 + 8256*b^8 + 27280*b^7 + 53584*b^6 + 68784*b^5 + 59488*b^4 + 34672*b^3 + 13200*b^2 + 2640*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 1536*b^8 + 9488*b^7 + 26944*b^6 + 44656*b^5 + 47216*b^4 + 32320*b^3 + 13840*b^2 + 3840*b + 768
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2032*b^7 + 10576*b^6 + 25280*b^5 + 34384*b^4 + 28784*b^3 + 14848*b^2 + 3712*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 324*b^10 + 2646*b^9 + 9998*b^8 + 22752*b^7 + 34428*b^6 + 36060*b^5 + 26460*b^4 + 13390*b^3 + 4438*b^2 + 960*b + 160
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 432*b^9 + 3096*b^8 + 10232*b^7 + 20104*b^6 + 25816*b^5 + 22336*b^4 + 13024*b^3 + 4960*b^2 + 992*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 576*b^8 + 3552*b^7 + 10072*b^6 + 16672*b^5 + 17616*b^4 + 12064*b^3 + 5176*b^2 + 1440*b + 288
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 768*b^7 + 3976*b^6 + 9432*b^5 + 12696*b^4 + 10504*b^3 + 5376*b^2 + 1344*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 162*b^9 + 1162*b^8 + 3842*b^7 + 7548*b^6 + 9684*b^5 + 8364*b^4 + 4866*b^3 + 1850*b^2 + 370*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 216*b^8 + 1336*b^7 + 3800*b^6 + 6308*b^5 + 6676*b^4 + 4568*b^3 + 1952*b^2 + 540*b + 108
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 288*b^7 + 1504*b^6 + 3612*b^5 + 4944*b^4 + 4168*b^3 + 2160*b^2 + 540*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 80*b^8 + 494*b^7 + 1402*b^6 + 2322*b^5 + 2454*b^4 + 1680*b^3 + 720*b^2 + 200*b + 40
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 104*b^7 + 536*b^6 + 1264*b^5 + 1688*b^4 + 1384*b^3 + 704*b^2 + 176*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= b^8 + 48*b^7 + 239*b^6 + 568*b^5 + 779*b^4 + 661*b^3 + 344*b^2 + 86*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 1296*b^10 + 10584*b^9 + 39996*b^8 + 91064*b^7 + 137952*b^6 + 144752*b^5 + 106484*b^4 + 54080*b^3 + 18032*b^2 + 3936*b + 656
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 1728*b^9 + 12384*b^8 + 40896*b^7 + 80272*b^6 + 102992*b^5 + 89056*b^4 + 51904*b^3 + 19760*b^2 + 3952*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 2304*b^8 + 14256*b^7 + 40480*b^6 + 67024*b^5 + 70800*b^4 + 48448*b^3 + 20752*b^2 + 5760*b + 1152
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 3024*b^7 + 15824*b^6 + 37856*b^5 + 51344*b^4 + 42800*b^3 + 22016*b^2 + 5504*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 48*b^7 + 4096*b^6 + 17184*b^5 + 33360*b^4 + 35456*b^3 + 21376*b^2 + 8192*b + 2048
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 648*b^9 + 4644*b^8 + 15352*b^7 + 30180*b^6 + 38788*b^5 + 33600*b^4 + 19620*b^3 + 7480*b^2 + 1496*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 864*b^8 + 5328*b^7 + 15112*b^6 + 25024*b^5 + 26448*b^4 + 18112*b^3 + 7768*b^2 + 2160*b + 432
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1152*b^7 + 5976*b^6 + 14232*b^5 + 19272*b^4 + 16056*b^3 + 8256*b^2 + 2064*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 1512*b^6 + 6400*b^5 + 12408*b^4 + 13200*b^3 + 7984*b^2 + 3072*b + 768
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 324*b^8 + 2000*b^7 + 5680*b^6 + 9420*b^5 + 9972*b^4 + 6840*b^3 + 2940*b^2 + 820*b + 164
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 432*b^7 + 2240*b^6 + 5332*b^5 + 7216*b^4 + 6008*b^3 + 3088*b^2 + 772*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 576*b^6 + 2444*b^5 + 4740*b^4 + 5028*b^3 + 3020*b^2 + 1152*b + 288
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 160*b^7 + 832*b^6 + 1988*b^5 + 2704*b^4 + 2264*b^3 + 1168*b^2 + 292*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 208*b^6 + 880*b^5 + 1708*b^4 + 1824*b^3 + 1112*b^2 + 432*b + 108
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 2*b^7 + 90*b^6 + 364*b^5 + 693*b^4 + 728*b^3 + 434*b^2 + 164*b + 41
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 1296*b^8 + 7992*b^7 + 22640*b^6 + 37416*b^5 + 39464*b^4 + 26976*b^3 + 11544*b^2 + 3200*b + 640
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 1728*b^7 + 9000*b^6 + 21464*b^5 + 29048*b^4 + 24168*b^3 + 12416*b^2 + 3104*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 2232*b^6 + 9552*b^5 + 18648*b^4 + 19872*b^3 + 12000*b^2 + 4608*b + 1152
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 72*b^6 + 3048*b^5 + 9920*b^4 + 14880*b^3 + 11904*b^2 + 3968*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 648*b^7 + 3352*b^6 + 7964*b^5 + 10760*b^4 + 8944*b^3 + 4592*b^2 + 1148*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 864*b^6 + 3652*b^5 + 7068*b^4 + 7500*b^3 + 4516*b^2 + 1728*b + 432
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 1116*b^5 + 3720*b^4 + 5580*b^3 + 4464*b^2 + 1488*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 320*b^6 + 1352*b^5 + 2616*b^4 + 2776*b^3 + 1672*b^2 + 640*b + 160
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 416*b^5 + 1392*b^4 + 2096*b^3 + 1680*b^2 + 560*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 4*b^6 + 168*b^5 + 535*b^4 + 785*b^3 + 621*b^2 + 207*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 1296*b^6 + 5516*b^5 + 10724*b^4 + 11396*b^3 + 6860*b^2 + 2624*b + 656
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 1620*b^5 + 5464*b^4 + 8292*b^3 + 6672*b^2 + 2224*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 108*b^5 + 2236*b^4 + 5408*b^3 + 5584*b^2 + 3456*b + 1152
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 640*b^5 + 2132*b^4 + 3196*b^3 + 2556*b^2 + 852*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 780*b^4 + 1992*b^3 + 2076*b^2 + 1296*b + 432
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 8*b^5 + 313*b^4 + 774*b^3 + 797*b^2 + 492*b + 164
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 1120*b^4 + 2880*b^3 + 3040*b^2 + 1920*b + 640
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 160*b^4 + 1536*b^3 + 2752*b^2 + 1376*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 15*b^4 + 511*b^3 + 992*b^2 + 496*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= b^4 + 256*b^3 + 912*b^2 + 1312*b + 656
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] ]= 216*b^9 + 1548*b^8 + 5118*b^7 + 10068*b^6 + 12960*b^5 + 11256*b^4 + 6594*b^3 + 2520*b^2 + 504*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 288*b^8 + 1776*b^7 + 5032*b^6 + 8320*b^5 + 8784*b^4 + 6016*b^3 + 2584*b^2 + 720*b + 144
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 384*b^7 + 2000*b^6 + 4768*b^5 + 6448*b^4 + 5360*b^3 + 2752*b^2 + 688*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 496*b^6 + 2128*b^5 + 4160*b^4 + 4432*b^3 + 2672*b^2 + 1024*b + 256
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16*b^6 + 672*b^5 + 2208*b^4 + 3344*b^3 + 2688*b^2 + 896*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 108*b^8 + 666*b^7 + 1892*b^6 + 3142*b^5 + 3334*b^4 + 2296*b^3 + 994*b^2 + 280*b + 56
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 144*b^7 + 744*b^6 + 1768*b^5 + 2392*b^4 + 1992*b^3 + 1024*b^2 + 256*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 192*b^6 + 808*b^5 + 1560*b^4 + 1656*b^3 + 1000*b^2 + 384*b + 96
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 248*b^5 + 816*b^4 + 1208*b^3 + 960*b^2 + 320*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 54*b^7 + 280*b^6 + 668*b^5 + 908*b^4 + 760*b^3 + 392*b^2 + 98*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 72*b^6 + 304*b^5 + 588*b^4 + 624*b^3 + 376*b^2 + 144*b + 36
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 96*b^5 + 324*b^4 + 492*b^3 + 396*b^2 + 132*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 26*b^6 + 110*b^5 + 214*b^4 + 230*b^3 + 142*b^2 + 56*b + 14
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 32*b^5 + 104*b^4 + 152*b^3 + 120*b^2 + 40*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= b^6 + 18*b^5 + 56*b^4 + 83*b^3 + 66*b^2 + 22*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 216*b^7 + 1116*b^6 + 2644*b^5 + 3556*b^4 + 2940*b^3 + 1504*b^2 + 376*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 288*b^6 + 1224*b^5 + 2376*b^4 + 2520*b^3 + 1512*b^2 + 576*b + 144
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 360*b^5 + 1216*b^4 + 1848*b^3 + 1488*b^2 + 496*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 24*b^5 + 488*b^4 + 1184*b^3 + 1232*b^2 + 768*b + 256
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 108*b^6 + 452*b^5 + 868*b^4 + 916*b^3 + 548*b^2 + 208*b + 52
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 144*b^5 + 476*b^4 + 708*b^3 + 564*b^2 + 188*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 180*b^4 + 456*b^3 + 468*b^2 + 288*b + 96
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 52*b^5 + 172*b^4 + 256*b^3 + 204*b^2 + 68*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 64*b^4 + 164*b^3 + 172*b^2 + 108*b + 36
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 2*b^5 + 30*b^4 + 69*b^3 + 67*b^2 + 39*b + 13
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 216*b^5 + 724*b^4 + 1092*b^3 + 876*b^2 + 292*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 252*b^4 + 648*b^3 + 684*b^2 + 432*b + 144
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 36*b^4 + 340*b^3 + 608*b^2 + 304*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 104*b^4 + 264*b^3 + 272*b^2 + 168*b + 56
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 112*b^3 + 224*b^2 + 112*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 4*b^4 + 49*b^3 + 90*b^2 + 45*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 156*b^3 + 312*b^2 + 156*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 52*b^3 + 196*b^2 + 288*b + 144
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 7*b^3 + 59*b^2 + 104*b + 52
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= b^3 + 80*b^2 + 80*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] ]= 36*b^6 + 150*b^5 + 286*b^4 + 298*b^3 + 174*b^2 + 64*b + 16
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] ]= 48*b^5 + 160*b^4 + 240*b^3 + 192*b^2 + 64*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] ]= 56*b^4 + 144*b^3 + 152*b^2 + 96*b + 32
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 8*b^4 + 72*b^3 + 128*b^2 + 64*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] ]= 18*b^5 + 58*b^4 + 84*b^3 + 66*b^2 + 22*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] ]= 24*b^4 + 60*b^3 + 60*b^2 + 36*b + 12
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 28*b^3 + 56*b^2 + 28*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] ]= 8*b^4 + 20*b^3 + 20*b^2 + 12*b + 4
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 8*b^3 + 16*b^2 + 8*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= b^4 + 6*b^3 + 10*b^2 + 5*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] ]= 36*b^4 + 92*b^3 + 96*b^2 + 60*b + 20
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 36*b^3 + 72*b^2 + 36*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 12*b^3 + 44*b^2 + 64*b + 32
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 16*b^3 + 32*b^2 + 16*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 12*b^2 + 24*b + 12
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 2*b^3 + 7*b^2 + 10*b + 5
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 16*b^2 + 32*b + 16
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 16*b^2 + 16*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 3*b^2 + 3*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= b^2 + 20*b + 20
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] ]= 6*b^3 + 12*b^2 + 6*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] ]= 4*b^2 + 8*b + 4
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] ]= 4*b^2 + 4*b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] ]= 2*b^2 + 4*b + 2
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] ]= b^2 + b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] ]= 4*b + 4
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] ]= b + 1
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= b
c[ [2, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] ]= 1
c[ [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^15 + 102384*b^14 + 635256*b^13 + 2458764*b^12 + 6630702*b^11 + 13184958*b^10 + 19957542*b^9 + 23403798*b^8 + 21429258*b^7 + 15315522*b^6 + 8472618*b^5 + 3562662*b^4 + 1101504*b^3 + 238056*b^2 + 35424*b + 3936
c[ [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] , [4] ]= 10368*b^14 + 126144*b^13 + 720864*b^12 + 2557488*b^11 + 6283320*b^10 + 11295480*b^9 + 15309720*b^8 + 15882840*b^7 + 12667560*b^6 + 7725960*b^5 + 3545640*b^4 + 1188120*b^3 + 272640*b^2 + 34080*b
c[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 13824*b^13 + 154368*b^12 + 806784*b^11 + 2603328*b^10 + 5775456*b^9 + 9289056*b^8 + 11132640*b^7 + 10057824*b^6 + 6846240*b^5 + 3466272*b^4 + 1266720*b^3 + 319200*b^2 + 55296*b + 6912
c[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 18432*b^12 + 187392*b^11 + 888192*b^10 + 2582016*b^9 + 5115648*b^8 + 7264128*b^7 + 7572096*b^6 + 5832192*b^5 + 3291648*b^4 + 1329024*b^3 + 360192*b^2 + 51456*b
c[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 24576*b^11 + 225408*b^10 + 959616*b^9 + 2485248*b^8 + 4339200*b^7 + 5350656*b^6 + 4748928*b^5 + 3030528*b^4 + 1358592*b^3 + 412800*b^2 + 86016*b + 12288
c[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 32640*b^10 + 267264*b^9 + 1010688*b^8 + 2300928*b^7 + 3482880*b^6 + 3652224*b^5 + 2682240*b^4 + 1364352*b^3 + 451584*b^2 + 75264*b
c[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 128*b^10 + 43904*b^9 + 313472*b^8 + 1035136*b^7 + 2033536*b^6 + 2610688*b^5 + 2266240*b^4 + 1323520*b^3 + 512512*b^2 + 135168*b + 22528
c[ [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] , [4] ]= 3888*b^14 + 47304*b^13 + 270324*b^12 + 959058*b^11 + 2356290*b^10 + 4236180*b^9 + 5742570*b^8 + 5959320*b^7 + 4755270*b^6 + 2902380*b^5 + 1333290*b^4 + 447270*b^3 + 102720*b^2 + 12840*b
c[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] , [4] ]= 5184*b^13 + 57888*b^12 + 302544*b^11 + 976200*b^10 + 2165448*b^9 + 3482256*b^8 + 4172520*b^7 + 3768864*b^6 + 2564952*b^5 + 1298544*b^4 + 474600*b^3 + 119640*b^2 + 20736*b + 2592
c[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 6912*b^12 + 70272*b^11 + 333120*b^10 + 968544*b^9 + 1919136*b^8 + 2725248*b^7 + 2840736*b^6 + 2187840*b^5 + 1234656*b^4 + 498432*b^3 + 135072*b^2 + 19296*b
c[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 9216*b^11 + 84480*b^10 + 359616*b^9 + 931392*b^8 + 1626240*b^7 + 2005248*b^6 + 1779648*b^5 + 1135680*b^4 + 509184*b^3 + 154752*b^2 + 32256*b + 4608
c[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 12288*b^10 + 100416*b^9 + 379392*b^8 + 863232*b^7 + 1305600*b^6 + 1367232*b^5 + 1002240*b^4 + 508800*b^3 + 168192*b^2 + 28032*b
c[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16320*b^9 + 117312*b^8 + 388032*b^7 + 762432*b^6 + 976128*b^5 + 840192*b^4 + 481920*b^3 + 180864*b^2 + 46080*b + 7680
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] , [4] ]= 1944*b^13 + 21708*b^12 + 113454*b^11 + 366078*b^10 + 812082*b^9 + 1306050*b^8 + 1565292*b^7 + 1414440*b^6 + 963282*b^5 + 488238*b^4 + 178794*b^3 + 45222*b^2 + 7872*b + 984
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 2592*b^12 + 26352*b^11 + 124920*b^10 + 363192*b^9 + 719592*b^8 + 1021704*b^7 + 1064784*b^6 + 819840*b^5 + 462504*b^4 + 186648*b^3 + 50568*b^2 + 7224*b
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 3456*b^11 + 31680*b^10 + 134880*b^9 + 349440*b^8 + 610368*b^7 + 752928*b^6 + 668448*b^5 + 426624*b^4 + 191232*b^3 + 58080*b^2 + 12096*b + 1728
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4608*b^10 + 37632*b^9 + 142176*b^8 + 323712*b^7 + 490368*b^6 + 514848*b^5 + 378720*b^4 + 192960*b^3 + 63936*b^2 + 10656*b
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 6144*b^9 + 44064*b^8 + 145632*b^7 + 286752*b^6 + 369984*b^5 + 324192*b^4 + 192480*b^3 + 76512*b^2 + 20736*b + 3456
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 972*b^12 + 9882*b^11 + 46842*b^10 + 136176*b^9 + 269790*b^8 + 383082*b^7 + 399348*b^6 + 307662*b^5 + 173718*b^4 + 70176*b^3 + 19026*b^2 + 2718*b
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 1296*b^11 + 11880*b^10 + 50568*b^9 + 130944*b^8 + 228552*b^7 + 281688*b^6 + 249888*b^5 + 159432*b^4 + 71496*b^3 + 21744*b^2 + 4536*b + 648
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1728*b^10 + 14112*b^9 + 53280*b^8 + 121104*b^7 + 182880*b^6 + 191088*b^5 + 139680*b^4 + 70704*b^3 + 23328*b^2 + 3888*b
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 2304*b^9 + 16512*b^8 + 54384*b^7 + 106128*b^6 + 134304*b^5 + 113280*b^4 + 62640*b^3 + 22032*b^2 + 5184*b + 864
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 486*b^11 + 4458*b^10 + 18990*b^9 + 49218*b^8 + 85998*b^7 + 106122*b^6 + 94266*b^5 + 60222*b^4 + 27042*b^3 + 8238*b^2 + 1722*b + 246
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 648*b^10 + 5304*b^9 + 20088*b^8 + 45864*b^7 + 69696*b^6 + 73440*b^5 + 54240*b^4 + 27744*b^3 + 9216*b^2 + 1536*b
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 864*b^9 + 6240*b^8 + 20832*b^7 + 41640*b^6 + 54960*b^5 + 49848*b^4 + 31200*b^3 + 13368*b^2 + 3888*b + 648
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 240*b^10 + 1956*b^9 + 7362*b^8 + 16662*b^7 + 25020*b^6 + 25956*b^5 + 18810*b^4 + 9438*b^3 + 3096*b^2 + 516*b
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 312*b^9 + 2208*b^8 + 7128*b^7 + 13464*b^6 + 16128*b^5 + 12312*b^4 + 5520*b^3 + 1104*b^2
c[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 3*b^10 + 156*b^9 + 1068*b^8 + 3582*b^7 + 7383*b^6 + 10278*b^5 + 10080*b^4 + 7020*b^3 + 3417*b^2 + 1098*b + 183
c[ [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 7776*b^13 + 86832*b^12 + 453816*b^11 + 1464300*b^10 + 3248088*b^9 + 5222748*b^8 + 6256632*b^7 + 5649012*b^6 + 3841800*b^5 + 1942692*b^4 + 708624*b^3 + 178032*b^2 + 30720*b + 3840
c[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 10368*b^12 + 105408*b^11 + 499680*b^10 + 1452912*b^9 + 2879328*b^8 + 4089648*b^7 + 4264032*b^6 + 3284880*b^5 + 1854240*b^4 + 748752*b^3 + 202944*b^2 + 28992*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 13824*b^11 + 126720*b^10 + 539328*b^9 + 1396608*b^8 + 2438400*b^7 + 3006912*b^6 + 2668992*b^5 + 1703424*b^4 + 763776*b^3 + 232128*b^2 + 48384*b + 6912
c[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 18432*b^10 + 150720*b^9 + 569472*b^8 + 1295616*b^7 + 1959936*b^6 + 2053824*b^5 + 1507200*b^4 + 766080*b^3 + 253440*b^2 + 42240*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 24384*b^9 + 175680*b^8 + 581568*b^7 + 1143360*b^6 + 1466880*b^5 + 1269888*b^4 + 737280*b^3 + 282624*b^2 + 73728*b + 12288
c[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 192*b^9 + 33024*b^8 + 202560*b^7 + 574080*b^6 + 951168*b^5 + 1001472*b^4 + 688128*b^3 + 291840*b^2 + 58368*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 3888*b^12 + 39528*b^11 + 187380*b^10 + 544776*b^9 + 1079280*b^8 + 1532124*b^7 + 1596180*b^6 + 1228320*b^5 + 692424*b^4 + 279204*b^3 + 75600*b^2 + 10800*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 5184*b^11 + 47520*b^10 + 202320*b^9 + 524160*b^8 + 915552*b^7 + 1129392*b^6 + 1002672*b^5 + 639936*b^4 + 286848*b^3 + 87120*b^2 + 18144*b + 2592
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 6912*b^10 + 56448*b^9 + 213216*b^8 + 485184*b^7 + 734208*b^6 + 769632*b^5 + 564960*b^4 + 287232*b^3 + 95040*b^2 + 15840*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 9216*b^9 + 66144*b^8 + 218592*b^7 + 429600*b^6 + 551232*b^5 + 477216*b^4 + 276960*b^3 + 106080*b^2 + 27648*b + 4608
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 12192*b^8 + 75648*b^7 + 215136*b^6 + 357984*b^5 + 379008*b^4 + 261792*b^3 + 111360*b^2 + 22272*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 1944*b^11 + 17820*b^10 + 75864*b^9 + 196500*b^8 + 343080*b^7 + 422928*b^6 + 375120*b^5 + 239100*b^4 + 106968*b^3 + 32388*b^2 + 6720*b + 960
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 2592*b^10 + 21168*b^9 + 79968*b^8 + 182016*b^7 + 275520*b^6 + 288912*b^5 + 212160*b^4 + 107904*b^3 + 35712*b^2 + 5952*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 3456*b^9 + 24768*b^8 + 81744*b^7 + 160464*b^6 + 205728*b^5 + 178080*b^4 + 103440*b^3 + 39696*b^2 + 10368*b + 1728
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 4608*b^8 + 28464*b^7 + 80448*b^6 + 132768*b^5 + 139200*b^4 + 95280*b^3 + 40320*b^2 + 8064*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 972*b^10 + 7944*b^9 + 30024*b^8 + 68340*b^7 + 103392*b^6 + 108288*b^5 + 79380*b^4 + 40296*b^3 + 13320*b^2 + 2220*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 1296*b^9 + 9312*b^8 + 30816*b^7 + 60648*b^6 + 77904*b^5 + 67464*b^4 + 39120*b^3 + 14952*b^2 + 3888*b + 648
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 1728*b^8 + 10752*b^7 + 30696*b^6 + 51336*b^5 + 54672*b^4 + 37968*b^3 + 16200*b^2 + 3240*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 480*b^9 + 3444*b^8 + 11376*b^7 + 22344*b^6 + 28656*b^5 + 24804*b^4 + 14400*b^3 + 5520*b^2 + 1440*b + 240
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 624*b^8 + 3840*b^7 + 10800*b^6 + 17712*b^5 + 18432*b^4 + 12528*b^3 + 5280*b^2 + 1056*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 6*b^9 + 294*b^8 + 1722*b^7 + 4842*b^6 + 8082*b^5 + 8640*b^4 + 6030*b^3 + 2580*b^2 + 516*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 7776*b^11 + 71280*b^10 + 303480*b^9 + 786360*b^8 + 1374096*b^7 + 1696224*b^6 + 1507416*b^5 + 963384*b^4 + 432672*b^3 + 131808*b^2 + 27552*b + 3936
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 10368*b^10 + 84672*b^9 + 319680*b^8 + 727008*b^7 + 1099584*b^6 + 1152288*b^5 + 845760*b^4 + 429984*b^3 + 142272*b^2 + 23712*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 13824*b^9 + 99360*b^8 + 328416*b^7 + 645024*b^6 + 826944*b^5 + 715488*b^4 + 415200*b^3 + 159072*b^2 + 41472*b + 6912
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 18144*b^8 + 113088*b^7 + 322080*b^6 + 535200*b^5 + 564864*b^4 + 388896*b^3 + 165120*b^2 + 33024*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 288*b^8 + 24864*b^7 + 127680*b^6 + 303264*b^5 + 412896*b^4 + 340992*b^3 + 177408*b^2 + 61440*b + 12288
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 3888*b^10 + 31752*b^9 + 119976*b^8 + 273192*b^7 + 413808*b^6 + 434328*b^5 + 319320*b^4 + 162600*b^3 + 53856*b^2 + 8976*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 5184*b^9 + 37152*b^8 + 122640*b^7 + 240816*b^6 + 308832*b^5 + 267360*b^4 + 155280*b^3 + 59568*b^2 + 15552*b + 2592
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 6912*b^8 + 42768*b^7 + 121248*b^6 + 201024*b^5 + 211968*b^4 + 145872*b^3 + 61920*b^2 + 12384*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 9072*b^7 + 47472*b^6 + 112848*b^5 + 153648*b^4 + 127104*b^3 + 66336*b^2 + 23040*b + 4608
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 1944*b^9 + 13944*b^8 + 46080*b^7 + 90600*b^6 + 116352*b^5 + 100872*b^4 + 58680*b^3 + 22560*b^2 + 5904*b + 984
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 2592*b^8 + 16032*b^7 + 45432*b^6 + 75288*b^5 + 79344*b^4 + 54576*b^3 + 23160*b^2 + 4632*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 3456*b^7 + 18120*b^6 + 43104*b^5 + 58608*b^4 + 48288*b^3 + 25032*b^2 + 8640*b + 1728
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 960*b^8 + 5952*b^7 + 16920*b^6 + 28152*b^5 + 29808*b^4 + 20592*b^3 + 8760*b^2 + 1752*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 1248*b^7 + 6528*b^6 + 15528*b^5 + 21192*b^4 + 17616*b^3 + 9264*b^2 + 3240*b + 648
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 12*b^8 + 552*b^7 + 2724*b^6 + 6342*b^5 + 8526*b^4 + 6972*b^3 + 3588*b^2 + 1230*b + 246
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 7776*b^9 + 55728*b^8 + 183792*b^7 + 360336*b^6 + 461280*b^5 + 398640*b^4 + 231120*b^3 + 88464*b^2 + 23040*b + 3840
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 10368*b^8 + 64368*b^7 + 182784*b^6 + 303072*b^5 + 319296*b^4 + 219504*b^3 + 93120*b^2 + 18624*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 13392*b^7 + 70704*b^6 + 169200*b^5 + 231120*b^4 + 191232*b^3 + 99648*b^2 + 34560*b + 6912
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 432*b^7 + 18720*b^6 + 77808*b^5 + 148800*b^4 + 160704*b^3 + 95232*b^2 + 23808*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 3888*b^8 + 24000*b^7 + 67896*b^6 + 112344*b^5 + 118224*b^4 + 81216*b^3 + 34440*b^2 + 6888*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 5184*b^7 + 27096*b^6 + 64320*b^5 + 87408*b^4 + 72096*b^3 + 37464*b^2 + 12960*b + 2592
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 6696*b^6 + 29016*b^5 + 55800*b^4 + 60264*b^3 + 35712*b^2 + 8928*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 1920*b^7 + 10032*b^6 + 23808*b^5 + 32352*b^4 + 26688*b^3 + 13872*b^2 + 4800*b + 960
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 2496*b^6 + 10848*b^5 + 20928*b^4 + 22656*b^3 + 13440*b^2 + 3360*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 24*b^7 + 1032*b^6 + 4218*b^5 + 7920*b^4 + 8436*b^3 + 4968*b^2 + 1242*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 7776*b^7 + 40872*b^6 + 97440*b^5 + 132720*b^4 + 109536*b^3 + 56904*b^2 + 19680*b + 3936
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 9720*b^6 + 42504*b^5 + 82536*b^4 + 89784*b^3 + 53376*b^2 + 13344*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 648*b^6 + 14064*b^5 + 45864*b^4 + 65952*b^3 + 54240*b^2 + 27648*b + 6912
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 3840*b^6 + 16632*b^5 + 31968*b^4 + 34512*b^3 + 20448*b^2 + 5112*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 4680*b^5 + 16632*b^4 + 24408*b^3 + 20232*b^2 + 10368*b + 2592
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 48*b^6 + 1926*b^5 + 6522*b^4 + 9426*b^3 + 7734*b^2 + 3936*b + 984
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 6720*b^5 + 24000*b^4 + 35520*b^3 + 29760*b^2 + 15360*b + 3840
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 960*b^5 + 10176*b^4 + 25728*b^3 + 24768*b^2 + 8256*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 90*b^5 + 3156*b^4 + 9018*b^3 + 8928*b^2 + 2976*b
c[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 6*b^5 + 1542*b^4 + 7008*b^3 + 13344*b^2 + 11808*b + 3936
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^12 + 13176*b^11 + 62460*b^10 + 181590*b^9 + 359724*b^8 + 510510*b^7 + 531516*b^6 + 408570*b^5 + 229956*b^4 + 92562*b^3 + 25032*b^2 + 3576*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 1728*b^11 + 15840*b^10 + 67440*b^9 + 174744*b^8 + 305328*b^7 + 376824*b^6 + 334704*b^5 + 213672*b^4 + 95760*b^3 + 29064*b^2 + 6048*b + 864
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 2304*b^10 + 18816*b^9 + 71040*b^8 + 161568*b^7 + 244416*b^6 + 256224*b^5 + 188160*b^4 + 95712*b^3 + 31680*b^2 + 5280*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 3072*b^9 + 22080*b^8 + 72960*b^7 + 143232*b^6 + 183552*b^5 + 158784*b^4 + 92160*b^3 + 35328*b^2 + 9216*b + 1536
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4032*b^8 + 25152*b^7 + 71616*b^6 + 118848*b^5 + 125184*b^4 + 86016*b^3 + 36480*b^2 + 7296*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 64*b^8 + 5504*b^7 + 28352*b^6 + 67328*b^5 + 91136*b^4 + 74240*b^3 + 37760*b^2 + 12800*b + 2560
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 648*b^11 + 5940*b^10 + 25290*b^9 + 65508*b^8 + 114360*b^7 + 140910*b^6 + 124842*b^5 + 79392*b^4 + 35364*b^3 + 10626*b^2 + 2184*b + 312
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 864*b^10 + 7056*b^9 + 26664*b^8 + 60720*b^7 + 91968*b^6 + 96504*b^5 + 70920*b^4 + 36096*b^3 + 11952*b^2 + 1992*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 1152*b^9 + 8256*b^8 + 27264*b^7 + 53568*b^6 + 68736*b^5 + 59520*b^4 + 34560*b^3 + 13248*b^2 + 3456*b + 576
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 1536*b^8 + 9504*b^7 + 26976*b^6 + 44832*b^5 + 47424*b^4 + 32736*b^3 + 13920*b^2 + 2784*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2016*b^7 + 10560*b^6 + 25248*b^5 + 34848*b^4 + 29568*b^3 + 16032*b^2 + 5760*b + 1152
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 324*b^10 + 2646*b^9 + 9996*b^8 + 22746*b^7 + 34404*b^6 + 36024*b^5 + 26400*b^4 + 13398*b^3 + 4428*b^2 + 738*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 432*b^9 + 3096*b^8 + 10224*b^7 + 20088*b^6 + 25776*b^5 + 22320*b^4 + 12960*b^3 + 4968*b^2 + 1296*b + 216
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 576*b^8 + 3552*b^7 + 10032*b^6 + 16560*b^5 + 17376*b^4 + 11904*b^3 + 5040*b^2 + 1008*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 768*b^7 + 3984*b^6 + 9312*b^5 + 12288*b^4 + 9600*b^3 + 4560*b^2 + 1440*b + 288
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 162*b^9 + 1164*b^8 + 3852*b^7 + 7578*b^6 + 9720*b^5 + 8388*b^4 + 4830*b^3 + 1824*b^2 + 468*b + 78
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 216*b^8 + 1344*b^7 + 3840*b^6 + 6432*b^5 + 6864*b^4 + 4776*b^3 + 2040*b^2 + 408*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 288*b^7 + 1536*b^6 + 3768*b^5 + 5400*b^4 + 4848*b^3 + 2832*b^2 + 1080*b + 216
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 78*b^8 + 480*b^7 + 1350*b^6 + 2214*b^5 + 2304*b^4 + 1566*b^3 + 660*b^2 + 132*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 96*b^7 + 480*b^6 + 1056*b^5 + 1248*b^4 + 768*b^3 + 192*b^2
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 3*b^8 + 66*b^7 + 321*b^6 + 792*b^5 + 1188*b^4 + 1152*b^3 + 738*b^2 + 300*b + 60
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 1296*b^10 + 10584*b^9 + 39996*b^8 + 91116*b^7 + 138168*b^6 + 145296*b^5 + 107100*b^4 + 54684*b^3 + 18144*b^2 + 3024*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 1728*b^9 + 12384*b^8 + 40848*b^7 + 80112*b^6 + 102624*b^5 + 88800*b^4 + 51600*b^3 + 19824*b^2 + 5184*b + 864
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 2304*b^8 + 14304*b^7 + 40608*b^6 + 67296*b^5 + 70848*b^4 + 48672*b^3 + 20640*b^2 + 4128*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 2976*b^7 + 15744*b^6 + 37728*b^5 + 51552*b^4 + 42624*b^3 + 22176*b^2 + 7680*b + 1536
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 96*b^7 + 4128*b^6 + 17280*b^5 + 33312*b^4 + 36192*b^3 + 21504*b^2 + 5376*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 648*b^9 + 4644*b^8 + 15348*b^7 + 30204*b^6 + 38856*b^5 + 33780*b^4 + 19740*b^3 + 7644*b^2 + 2016*b + 336
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 864*b^8 + 5328*b^7 + 15072*b^6 + 24960*b^5 + 26304*b^4 + 18096*b^3 + 7680*b^2 + 1536*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1152*b^7 + 6000*b^6 + 14208*b^5 + 19296*b^4 + 15936*b^3 + 8304*b^2 + 2880*b + 576
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 1488*b^6 + 6384*b^5 + 12144*b^4 + 13008*b^3 + 7680*b^2 + 1920*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 324*b^8 + 2004*b^7 + 5688*b^6 + 9456*b^5 + 10008*b^4 + 6912*b^3 + 2940*b^2 + 588*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 432*b^7 + 2256*b^6 + 5352*b^5 + 7272*b^4 + 6000*b^3 + 3120*b^2 + 1080*b + 216
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 576*b^6 + 2520*b^5 + 4896*b^4 + 5328*b^3 + 3168*b^2 + 792*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 156*b^7 + 816*b^6 + 1944*b^5 + 2664*b^4 + 2232*b^3 + 1188*b^2 + 420*b + 84
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 192*b^6 + 816*b^5 + 1536*b^4 + 1632*b^3 + 960*b^2 + 240*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 6*b^7 + 114*b^6 + 444*b^5 + 834*b^4 + 894*b^3 + 528*b^2 + 132*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 1296*b^8 + 7992*b^7 + 22560*b^6 + 37200*b^5 + 38976*b^4 + 26664*b^3 + 11280*b^2 + 2256*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 1728*b^7 + 9072*b^6 + 21600*b^5 + 29376*b^4 + 24192*b^3 + 12528*b^2 + 4320*b + 864
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 2160*b^6 + 9456*b^5 + 18384*b^4 + 20016*b^3 + 11904*b^2 + 2976*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 144*b^6 + 3072*b^5 + 10032*b^4 + 14496*b^3 + 12000*b^2 + 6144*b + 1536
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 648*b^7 + 3360*b^6 + 7920*b^5 + 10704*b^4 + 8784*b^3 + 4536*b^2 + 1560*b + 312
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 864*b^6 + 3720*b^5 + 7104*b^4 + 7632*b^3 + 4512*b^2 + 1128*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 1080*b^5 + 3816*b^4 + 5544*b^3 + 4536*b^2 + 2304*b + 576
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 312*b^6 + 1344*b^5 + 2568*b^4 + 2760*b^3 + 1632*b^2 + 408*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 384*b^5 + 1368*b^4 + 2016*b^3 + 1680*b^2 + 864*b + 216
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 12*b^6 + 192*b^5 + 594*b^4 + 816*b^3 + 636*b^2 + 312*b + 78
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 1296*b^6 + 5640*b^5 + 10896*b^4 + 11808*b^3 + 7008*b^2 + 1752*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 1512*b^5 + 5400*b^4 + 7992*b^3 + 6696*b^2 + 3456*b + 864
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 216*b^5 + 2256*b^4 + 5688*b^3 + 5472*b^2 + 1824*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 624*b^5 + 2208*b^4 + 3216*b^3 + 2640*b^2 + 1344*b + 336
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 672*b^4 + 2016*b^3 + 2016*b^2 + 672*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 24*b^5 + 318*b^4 + 834*b^3 + 810*b^2 + 270*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 936*b^4 + 2808*b^3 + 2808*b^2 + 936*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 312*b^4 + 1488*b^3 + 2904*b^2 + 2592*b + 864
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 42*b^4 + 396*b^3 + 978*b^2 + 936*b + 312
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 6*b^4 + 486*b^3 + 960*b^2 + 480*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] ]= 216*b^9 + 1548*b^8 + 5118*b^7 + 10086*b^6 + 13020*b^5 + 11400*b^4 + 6750*b^3 + 2670*b^2 + 720*b + 120
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 288*b^8 + 1776*b^7 + 5016*b^6 + 8280*b^5 + 8688*b^4 + 5952*b^3 + 2520*b^2 + 504*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 384*b^7 + 2016*b^6 + 4800*b^5 + 6528*b^4 + 5376*b^3 + 2784*b^2 + 960*b + 192
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 480*b^6 + 2112*b^5 + 4128*b^4 + 4512*b^3 + 2688*b^2 + 672*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 32*b^6 + 672*b^5 + 2240*b^4 + 3360*b^3 + 2912*b^2 + 1536*b + 384
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 108*b^8 + 666*b^7 + 1890*b^6 + 3150*b^5 + 3348*b^4 + 2322*b^3 + 990*b^2 + 198*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 144*b^7 + 744*b^6 + 1752*b^5 + 2376*b^4 + 1968*b^3 + 1032*b^2 + 360*b + 72
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 192*b^6 + 816*b^5 + 1536*b^4 + 1632*b^3 + 960*b^2 + 240*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 240*b^5 + 816*b^4 + 1104*b^3 + 816*b^2 + 384*b + 96
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 54*b^7 + 282*b^6 + 672*b^5 + 924*b^4 + 780*b^3 + 420*b^2 + 150*b + 30
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 72*b^6 + 312*b^5 + 600*b^4 + 648*b^3 + 384*b^2 + 96*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 96*b^5 + 360*b^4 + 576*b^3 + 528*b^2 + 288*b + 72
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 24*b^6 + 102*b^5 + 192*b^4 + 204*b^3 + 120*b^2 + 30*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 24*b^5 + 72*b^4 + 72*b^3 + 24*b^2
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 3*b^6 + 30*b^5 + 96*b^4 + 156*b^3 + 150*b^2 + 84*b + 21
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 216*b^7 + 1116*b^6 + 2616*b^5 + 3504*b^4 + 2832*b^3 + 1428*b^2 + 480*b + 96
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 288*b^6 + 1248*b^5 + 2400*b^4 + 2592*b^3 + 1536*b^2 + 384*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 336*b^5 + 1200*b^4 + 1776*b^3 + 1488*b^2 + 768*b + 192
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 48*b^5 + 480*b^4 + 1200*b^3 + 1152*b^2 + 384*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 108*b^6 + 456*b^5 + 852*b^4 + 900*b^3 + 528*b^2 + 132*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 144*b^5 + 504*b^4 + 720*b^3 + 576*b^2 + 288*b + 72
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 168*b^4 + 504*b^3 + 504*b^2 + 168*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 48*b^5 + 168*b^4 + 240*b^3 + 192*b^2 + 96*b + 24
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 48*b^4 + 144*b^3 + 144*b^2 + 48*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 6*b^5 + 42*b^4 + 96*b^3 + 90*b^2 + 30*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 216*b^5 + 768*b^4 + 1128*b^3 + 936*b^2 + 480*b + 120
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 216*b^4 + 648*b^3 + 648*b^2 + 216*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 72*b^4 + 336*b^3 + 648*b^2 + 576*b + 192
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 96*b^4 + 288*b^3 + 288*b^2 + 96*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 72*b^3 + 216*b^2 + 216*b + 72
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 12*b^4 + 54*b^3 + 102*b^2 + 90*b + 30
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 96*b^3 + 288*b^2 + 288*b + 96
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 96*b^3 + 192*b^2 + 96*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 18*b^3 + 36*b^2 + 18*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 6*b^3 + 126*b^2 + 240*b + 120
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] ]= 36*b^6 + 150*b^5 + 276*b^4 + 288*b^3 + 168*b^2 + 42*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] ]= 48*b^5 + 168*b^4 + 240*b^3 + 192*b^2 + 96*b + 24
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] ]= 48*b^4 + 144*b^3 + 144*b^2 + 48*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 16*b^4 + 64*b^3 + 112*b^2 + 96*b + 32
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] ]= 18*b^5 + 60*b^4 + 78*b^3 + 54*b^2 + 24*b + 6
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] ]= 24*b^4 + 72*b^3 + 72*b^2 + 24*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 24*b^3 + 72*b^2 + 72*b + 24
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] ]= 6*b^4 + 18*b^3 + 18*b^2 + 6*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 3*b^4 + 12*b^3 + 21*b^2 + 18*b + 6
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] ]= 36*b^4 + 108*b^3 + 108*b^2 + 36*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 24*b^3 + 72*b^2 + 72*b + 24
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 24*b^3 + 48*b^2 + 24*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 12*b^3 + 36*b^2 + 36*b + 12
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 6*b^3 + 12*b^2 + 6*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 24*b^2 + 48*b + 24
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 6*b^2 + 12*b + 6
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 6*b^2 + 6*b
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] ]= 6*b^3 + 18*b^2 + 18*b + 6
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] ]= 8*b^2 + 16*b + 8
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] ]= 3*b^2 + 6*b + 3
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 6*b + 6
c[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] ]= 1

==> Coefficients_h_k=1.txt <==
The results should be read as follows: 
-h[lambda,mu,nu] is the coefficient h^\lambda_{\mu,\nu}.
-Only the non zero coefficients are given.
-We use the symmetry property to give the coefficients h[lambda,mu,nu] only when nu precedes mu and mu precedes lambda for the lexicographic order.


h[ [1] , [1] , [1] ]= 1
h[ [2] , [2] , [2] ]= b
h[ [1, 1] , [2] , [2] ]= 1
h[ [3] , [3] , [3] ]= 2*b^2 + b + 1
h[ [2, 1] , [3] , [3] ]= 3*b
h[ [2, 1] , [2, 1] , [3] ]= 3
h[ [1, 1, 1] , [3] , [3] ]= 1
h[ [4] , [4] , [4] ]= 6*b^3 + 7*b^2 + 7*b
h[ [3, 1] , [4] , [4] ]= 8*b^2 + 4*b + 4
h[ [3, 1] , [3, 1] , [4] ]= 8*b
h[ [3, 1] , [3, 1] , [3, 1] ]= 4
h[ [2, 2] , [4] , [4] ]= 3*b^2 + b + 1
h[ [2, 2] , [3, 1] , [4] ]= 4*b
h[ [2, 2] , [3, 1] , [3, 1] ]= 4
h[ [2, 2] , [2, 2] , [4] ]= b
h[ [2, 2] , [2, 2] , [2, 2] ]= 1
h[ [2, 1, 1] , [4] , [4] ]= 6*b
h[ [2, 1, 1] , [3, 1] , [4] ]= 4
h[ [2, 1, 1] , [2, 2] , [4] ]= 2
h[ [1, 1, 1, 1] , [4] , [4] ]= 1
h[ [5] , [5] , [5] ]= 24*b^4 + 46*b^3 + 54*b^2 + 16*b + 8
h[ [4, 1] , [5] , [5] ]= 30*b^3 + 35*b^2 + 35*b
h[ [4, 1] , [4, 1] , [5] ]= 30*b^2 + 15*b + 15
h[ [4, 1] , [4, 1] , [4, 1] ]= 20*b
h[ [3, 2] , [5] , [5] ]= 20*b^3 + 20*b^2 + 20*b
h[ [3, 2] , [4, 1] , [5] ]= 25*b^2 + 10*b + 10
h[ [3, 2] , [4, 1] , [4, 1] ]= 25*b
h[ [3, 2] , [3, 2] , [5] ]= 15*b^2 + 5*b + 5
h[ [3, 2] , [3, 2] , [4, 1] ]= 15*b
h[ [3, 2] , [3, 2] , [3, 2] ]= 10*b
h[ [3, 1, 1] , [5] , [5] ]= 20*b^2 + 10*b + 10
h[ [3, 1, 1] , [4, 1] , [5] ]= 15*b
h[ [3, 1, 1] , [4, 1] , [4, 1] ]= 5
h[ [3, 1, 1] , [3, 2] , [5] ]= 15*b
h[ [3, 1, 1] , [3, 2] , [4, 1] ]= 10
h[ [3, 1, 1] , [3, 2] , [3, 2] ]= 5
h[ [3, 1, 1] , [3, 1, 1] , [5] ]= 5
h[ [2, 2, 1] , [5] , [5] ]= 15*b^2 + 5*b + 5
h[ [2, 2, 1] , [4, 1] , [5] ]= 15*b
h[ [2, 2, 1] , [4, 1] , [4, 1] ]= 10
h[ [2, 2, 1] , [3, 2] , [5] ]= 10*b
h[ [2, 2, 1] , [3, 2] , [4, 1] ]= 5
h[ [2, 2, 1] , [3, 2] , [3, 2] ]= 5
h[ [2, 2, 1] , [3, 1, 1] , [5] ]= 5
h[ [2, 2, 1] , [2, 2, 1] , [5] ]= 5
h[ [2, 1, 1, 1] , [5] , [5] ]= 10*b
h[ [2, 1, 1, 1] , [4, 1] , [5] ]= 5
h[ [2, 1, 1, 1] , [3, 2] , [5] ]= 5
h[ [1, 1, 1, 1, 1] , [5] , [5] ]= 1
h[ [6] , [6] , [6] ]= 120*b^5 + 326*b^4 + 470*b^3 + 288*b^2 + 144*b
h[ [5, 1] , [6] , [6] ]= 144*b^4 + 276*b^3 + 324*b^2 + 96*b + 48
h[ [5, 1] , [5, 1] , [6] ]= 144*b^3 + 168*b^2 + 168*b
h[ [5, 1] , [5, 1] , [5, 1] ]= 108*b^2 + 54*b + 54
h[ [4, 2] , [6] , [6] ]= 90*b^4 + 159*b^3 + 183*b^2 + 48*b + 24
h[ [4, 2] , [5, 1] , [6] ]= 108*b^3 + 114*b^2 + 114*b
h[ [4, 2] , [5, 1] , [5, 1] ]= 108*b^2 + 48*b + 48
h[ [4, 2] , [4, 2] , [6] ]= 63*b^3 + 60*b^2 + 60*b
h[ [4, 2] , [4, 2] , [5, 1] ]= 66*b^2 + 24*b + 24
h[ [4, 2] , [4, 2] , [4, 2] ]= 42*b^2 + 12*b + 12
h[ [4, 1, 1] , [6] , [6] ]= 90*b^3 + 105*b^2 + 105*b
h[ [4, 1, 1] , [5, 1] , [6] ]= 72*b^2 + 36*b + 36
h[ [4, 1, 1] , [5, 1] , [5, 1] ]= 36*b
h[ [4, 1, 1] , [4, 2] , [6] ]= 63*b^2 + 27*b + 27
h[ [4, 1, 1] , [4, 2] , [5, 1] ]= 48*b
h[ [4, 1, 1] , [4, 2] , [4, 2] ]= 30*b
h[ [4, 1, 1] , [4, 1, 1] , [6] ]= 27*b
h[ [4, 1, 1] , [4, 1, 1] , [5, 1] ]= 6
h[ [4, 1, 1] , [4, 1, 1] , [4, 2] ]= 12
h[ [3, 3] , [6] , [6] ]= 40*b^4 + 70*b^3 + 82*b^2 + 24*b + 12
h[ [3, 3] , [5, 1] , [6] ]= 48*b^3 + 48*b^2 + 48*b
h[ [3, 3] , [5, 1] , [5, 1] ]= 48*b^2 + 18*b + 18
h[ [3, 3] , [4, 2] , [6] ]= 30*b^3 + 27*b^2 + 27*b
h[ [3, 3] , [4, 2] , [5, 1] ]= 36*b^2 + 12*b + 12
h[ [3, 3] , [4, 2] , [4, 2] ]= 21*b^2 + 9*b + 9
h[ [3, 3] , [4, 1, 1] , [6] ]= 30*b^2 + 12*b + 12
h[ [3, 3] , [4, 1, 1] , [5, 1] ]= 24*b
h[ [3, 3] , [4, 1, 1] , [4, 2] ]= 21*b
h[ [3, 3] , [4, 1, 1] , [4, 1, 1] ]= 9
h[ [3, 3] , [3, 3] , [6] ]= 12*b^3 + 12*b^2 + 12*b
h[ [3, 3] , [3, 3] , [5, 1] ]= 12*b^2 + 6*b + 6
h[ [3, 3] , [3, 3] , [4, 2] ]= 6*b^2
h[ [3, 3] , [3, 3] , [4, 1, 1] ]= 3*b
h[ [3, 3] , [3, 3] , [3, 3] ]= 6*b^2 + 3*b + 3
h[ [3, 2, 1] , [6] , [6] ]= 120*b^3 + 120*b^2 + 120*b
h[ [3, 2, 1] , [5, 1] , [6] ]= 120*b^2 + 48*b + 48
h[ [3, 2, 1] , [5, 1] , [5, 1] ]= 90*b
h[ [3, 2, 1] , [4, 2] , [6] ]= 84*b^2 + 30*b + 30
h[ [3, 2, 1] , [4, 2] , [5, 1] ]= 72*b
h[ [3, 2, 1] , [4, 2] , [4, 2] ]= 48*b
h[ [3, 2, 1] , [4, 1, 1] , [6] ]= 54*b
h[ [3, 2, 1] , [4, 1, 1] , [5, 1] ]= 24
h[ [3, 2, 1] , [4, 1, 1] , [4, 2] ]= 24
h[ [3, 2, 1] , [3, 3] , [6] ]= 36*b^2 + 12*b + 12
h[ [3, 2, 1] , [3, 3] , [5, 1] ]= 30*b
h[ [3, 2, 1] , [3, 3] , [4, 2] ]= 18*b
h[ [3, 2, 1] , [3, 3] , [4, 1, 1] ]= 6
h[ [3, 2, 1] , [3, 3] , [3, 3] ]= 12*b
h[ [3, 2, 1] , [3, 2, 1] , [6] ]= 84*b
h[ [3, 2, 1] , [3, 2, 1] , [5, 1] ]= 42
h[ [3, 2, 1] , [3, 2, 1] , [4, 2] ]= 24
h[ [3, 2, 1] , [3, 2, 1] , [3, 3] ]= 18
h[ [3, 1, 1, 1] , [6] , [6] ]= 40*b^2 + 20*b + 20
h[ [3, 1, 1, 1] , [5, 1] , [6] ]= 24*b
h[ [3, 1, 1, 1] , [5, 1] , [5, 1] ]= 6
h[ [3, 1, 1, 1] , [4, 2] , [6] ]= 24*b
h[ [3, 1, 1, 1] , [4, 2] , [5, 1] ]= 12
h[ [3, 1, 1, 1] , [4, 2] , [4, 2] ]= 6
h[ [3, 1, 1, 1] , [4, 1, 1] , [6] ]= 6
h[ [3, 1, 1, 1] , [3, 3] , [6] ]= 12*b
h[ [3, 1, 1, 1] , [3, 3] , [5, 1] ]= 6
h[ [3, 1, 1, 1] , [3, 3] , [4, 2] ]= 6
h[ [3, 1, 1, 1] , [3, 2, 1] , [6] ]= 12
h[ [2, 2, 2] , [6] , [6] ]= 15*b^3 + 13*b^2 + 13*b
h[ [2, 2, 2] , [5, 1] , [6] ]= 18*b^2 + 6*b + 6
h[ [2, 2, 2] , [5, 1] , [5, 1] ]= 18*b
h[ [2, 2, 2] , [4, 2] , [6] ]= 9*b^2 + 3*b + 3
h[ [2, 2, 2] , [4, 2] , [5, 1] ]= 6*b
h[ [2, 2, 2] , [4, 2] , [4, 2] ]= 6*b
h[ [2, 2, 2] , [4, 1, 1] , [6] ]= 9*b
h[ [2, 2, 2] , [4, 1, 1] , [5, 1] ]= 6
h[ [2, 2, 2] , [3, 3] , [6] ]= 5*b^2 + b + 1
h[ [2, 2, 2] , [3, 3] , [5, 1] ]= 6*b
h[ [2, 2, 2] , [3, 3] , [4, 2] ]= 3*b
h[ [2, 2, 2] , [3, 3] , [4, 1, 1] ]= 3
h[ [2, 2, 2] , [3, 2, 1] , [6] ]= 12*b
h[ [2, 2, 2] , [3, 2, 1] , [5, 1] ]= 6
h[ [2, 2, 2] , [3, 2, 1] , [4, 2] ]= 6
h[ [2, 2, 2] , [3, 1, 1, 1] , [6] ]= 2
h[ [2, 2, 2] , [2, 2, 2] , [6] ]= b
h[ [2, 2, 2] , [2, 2, 2] , [3, 3] ]= 1
h[ [2, 2, 1, 1] , [6] , [6] ]= 45*b^2 + 15*b + 15
h[ [2, 2, 1, 1] , [5, 1] , [6] ]= 36*b
h[ [2, 2, 1, 1] , [5, 1] , [5, 1] ]= 18
h[ [2, 2, 1, 1] , [4, 2] , [6] ]= 27*b
h[ [2, 2, 1, 1] , [4, 2] , [5, 1] ]= 12
h[ [2, 2, 1, 1] , [4, 2] , [4, 2] ]= 12
h[ [2, 2, 1, 1] , [4, 1, 1] , [6] ]= 9
h[ [2, 2, 1, 1] , [3, 3] , [6] ]= 12*b
h[ [2, 2, 1, 1] , [3, 3] , [5, 1] ]= 6
h[ [2, 2, 1, 1] , [3, 3] , [4, 2] ]= 3
h[ [2, 2, 1, 1] , [3, 3] , [3, 3] ]= 3
h[ [2, 2, 1, 1] , [3, 2, 1] , [6] ]= 18
h[ [2, 2, 1, 1] , [2, 2, 2] , [6] ]= 3
h[ [2, 1, 1, 1, 1] , [6] , [6] ]= 15*b
h[ [2, 1, 1, 1, 1] , [5, 1] , [6] ]= 6
h[ [2, 1, 1, 1, 1] , [4, 2] , [6] ]= 6
h[ [2, 1, 1, 1, 1] , [3, 3] , [6] ]= 3
h[ [1, 1, 1, 1, 1, 1] , [6] , [6] ]= 1
h[ [7] , [7] , [7] ]= 720*b^6 + 2556*b^5 + 4514*b^4 + 4096*b^3 + 2498*b^2 + 540*b + 180
h[ [6, 1] , [7] , [7] ]= 840*b^5 + 2282*b^4 + 3290*b^3 + 2016*b^2 + 1008*b
h[ [6, 1] , [6, 1] , [7] ]= 840*b^4 + 1610*b^3 + 1890*b^2 + 560*b + 280
h[ [6, 1] , [6, 1] , [6, 1] ]= 672*b^3 + 784*b^2 + 784*b
h[ [5, 2] , [7] , [7] ]= 504*b^5 + 1302*b^4 + 1834*b^3 + 1064*b^2 + 532*b
h[ [5, 2] , [6, 1] , [7] ]= 588*b^4 + 1064*b^3 + 1232*b^2 + 336*b + 168
h[ [5, 2] , [6, 1] , [6, 1] ]= 588*b^3 + 644*b^2 + 644*b
h[ [5, 2] , [5, 2] , [7] ]= 336*b^4 + 574*b^3 + 658*b^2 + 168*b + 84
h[ [5, 2] , [5, 2] , [6, 1] ]= 357*b^3 + 357*b^2 + 357*b
h[ [5, 2] , [5, 2] , [5, 2] ]= 217*b^3 + 203*b^2 + 203*b
h[ [5, 1, 1] , [7] , [7] ]= 504*b^4 + 966*b^3 + 1134*b^2 + 336*b + 168
h[ [5, 1, 1] , [6, 1] , [7] ]= 420*b^3 + 490*b^2 + 490*b
h[ [5, 1, 1] , [6, 1] , [6, 1] ]= 252*b^2 + 126*b + 126
h[ [5, 1, 1] , [5, 2] , [7] ]= 336*b^3 + 364*b^2 + 364*b
h[ [5, 1, 1] , [5, 2] , [6, 1] ]= 273*b^2 + 126*b + 126
h[ [5, 1, 1] , [5, 2] , [5, 2] ]= 175*b^2 + 70*b + 70
h[ [5, 1, 1] , [5, 1, 1] , [7] ]= 168*b^2 + 84*b + 84
h[ [5, 1, 1] , [5, 1, 1] , [6, 1] ]= 63*b
h[ [5, 1, 1] , [5, 1, 1] , [5, 2] ]= 91*b
h[ [5, 1, 1] , [5, 1, 1] , [5, 1, 1] ]= 7
h[ [4, 3] , [7] , [7] ]= 420*b^5 + 1078*b^4 + 1533*b^3 + 910*b^2 + 455*b
h[ [4, 3] , [6, 1] , [7] ]= 490*b^4 + 861*b^3 + 1001*b^2 + 280*b + 140
h[ [4, 3] , [6, 1] , [6, 1] ]= 490*b^3 + 497*b^2 + 497*b
h[ [4, 3] , [5, 2] , [7] ]= 294*b^4 + 483*b^3 + 553*b^2 + 140*b + 70
h[ [4, 3] , [5, 2] , [6, 1] ]= 343*b^3 + 322*b^2 + 322*b
h[ [4, 3] , [5, 2] , [5, 2] ]= 196*b^3 + 175*b^2 + 175*b
h[ [4, 3] , [5, 1, 1] , [7] ]= 294*b^3 + 301*b^2 + 301*b
h[ [4, 3] , [5, 1, 1] , [6, 1] ]= 245*b^2 + 98*b + 98
h[ [4, 3] , [5, 1, 1] , [5, 2] ]= 196*b^2 + 70*b + 70
h[ [4, 3] , [5, 1, 1] , [5, 1, 1] ]= 98*b
h[ [4, 3] , [4, 3] , [7] ]= 238*b^4 + 399*b^3 + 462*b^2 + 126*b + 63
h[ [4, 3] , [4, 3] , [6, 1] ]= 266*b^3 + 259*b^2 + 259*b
h[ [4, 3] , [4, 3] , [5, 2] ]= 154*b^3 + 133*b^2 + 133*b
h[ [4, 3] , [4, 3] , [5, 1, 1] ]= 140*b^2 + 56*b + 56
h[ [4, 3] , [4, 3] , [4, 3] ]= 133*b^3 + 119*b^2 + 119*b
h[ [4, 2, 1] , [7] , [7] ]= 630*b^4 + 1113*b^3 + 1281*b^2 + 336*b + 168
h[ [4, 2, 1] , [6, 1] , [7] ]= 630*b^3 + 665*b^2 + 665*b
h[ [4, 2, 1] , [6, 1] , [6, 1] ]= 504*b^2 + 224*b + 224
h[ [4, 2, 1] , [5, 2] , [7] ]= 420*b^3 + 413*b^2 + 413*b
h[ [4, 2, 1] , [5, 2] , [6, 1] ]= 378*b^2 + 147*b + 147
h[ [4, 2, 1] , [5, 2] , [5, 2] ]= 245*b^2 + 84*b + 84
h[ [4, 2, 1] , [5, 1, 1] , [7] ]= 294*b^2 + 126*b + 126
h[ [4, 2, 1] , [5, 1, 1] , [6, 1] ]= 168*b
h[ [4, 2, 1] , [5, 1, 1] , [5, 2] ]= 147*b
h[ [4, 2, 1] , [5, 1, 1] , [5, 1, 1] ]= 28
h[ [4, 2, 1] , [4, 3] , [7] ]= 357*b^3 + 329*b^2 + 329*b
h[ [4, 2, 1] , [4, 3] , [6, 1] ]= 343*b^2 + 119*b + 119
h[ [4, 2, 1] , [4, 3] , [5, 2] ]= 224*b^2 + 77*b + 77
h[ [4, 2, 1] , [4, 3] , [5, 1, 1] ]= 147*b
h[ [4, 2, 1] , [4, 3] , [4, 3] ]= 175*b^2 + 56*b + 56
h[ [4, 2, 1] , [4, 2, 1] , [7] ]= 441*b^2 + 168*b + 168
h[ [4, 2, 1] , [4, 2, 1] , [6, 1] ]= 308*b
h[ [4, 2, 1] , [4, 2, 1] , [5, 2] ]= 217*b
h[ [4, 2, 1] , [4, 2, 1] , [5, 1, 1] ]= 77
h[ [4, 2, 1] , [4, 2, 1] , [4, 3] ]= 189*b
h[ [4, 2, 1] , [4, 2, 1] , [4, 2, 1] ]= 112
h[ [4, 1, 1, 1] , [7] , [7] ]= 210*b^3 + 245*b^2 + 245*b
h[ [4, 1, 1, 1] , [6, 1] , [7] ]= 140*b^2 + 70*b + 70
h[ [4, 1, 1, 1] , [6, 1] , [6, 1] ]= 56*b
h[ [4, 1, 1, 1] , [5, 2] , [7] ]= 126*b^2 + 56*b + 56
h[ [4, 1, 1, 1] , [5, 2] , [6, 1] ]= 77*b
h[ [4, 1, 1, 1] , [5, 2] , [5, 2] ]= 49*b
h[ [4, 1, 1, 1] , [5, 1, 1] , [7] ]= 42*b
h[ [4, 1, 1, 1] , [5, 1, 1] , [6, 1] ]= 7
h[ [4, 1, 1, 1] , [5, 1, 1] , [5, 2] ]= 14
h[ [4, 1, 1, 1] , [4, 3] , [7] ]= 119*b^2 + 49*b + 49
h[ [4, 1, 1, 1] , [4, 3] , [6, 1] ]= 77*b
h[ [4, 1, 1, 1] , [4, 3] , [5, 2] ]= 70*b
h[ [4, 1, 1, 1] , [4, 3] , [5, 1, 1] ]= 21
h[ [4, 1, 1, 1] , [4, 3] , [4, 3] ]= 42*b
h[ [4, 1, 1, 1] , [4, 2, 1] , [7] ]= 84*b
h[ [4, 1, 1, 1] , [4, 2, 1] , [6, 1] ]= 28
h[ [4, 1, 1, 1] , [4, 2, 1] , [5, 2] ]= 28
h[ [4, 1, 1, 1] , [4, 2, 1] , [4, 3] ]= 28
h[ [4, 1, 1, 1] , [4, 1, 1, 1] , [7] ]= 7
h[ [3, 3, 1] , [7] , [7] ]= 280*b^4 + 490*b^3 + 574*b^2 + 168*b + 84
h[ [3, 3, 1] , [6, 1] , [7] ]= 280*b^3 + 280*b^2 + 280*b
h[ [3, 3, 1] , [6, 1] , [6, 1] ]= 224*b^2 + 84*b + 84
h[ [3, 3, 1] , [5, 2] , [7] ]= 196*b^3 + 182*b^2 + 182*b
h[ [3, 3, 1] , [5, 2] , [6, 1] ]= 196*b^2 + 70*b + 70
h[ [3, 3, 1] , [5, 2] , [5, 2] ]= 119*b^2 + 42*b + 42
h[ [3, 3, 1] , [5, 1, 1] , [7] ]= 140*b^2 + 56*b + 56
h[ [3, 3, 1] , [5, 1, 1] , [6, 1] ]= 84*b
h[ [3, 3, 1] , [5, 1, 1] , [5, 2] ]= 91*b
h[ [3, 3, 1] , [5, 1, 1] , [5, 1, 1] ]= 21
h[ [3, 3, 1] , [4, 3] , [7] ]= 154*b^3 + 147*b^2 + 147*b
h[ [3, 3, 1] , [4, 3] , [6, 1] ]= 140*b^2 + 56*b + 56
h[ [3, 3, 1] , [4, 3] , [5, 2] ]= 91*b^2 + 28*b + 28
h[ [3, 3, 1] , [4, 3] , [5, 1, 1] ]= 49*b
h[ [3, 3, 1] , [4, 3] , [4, 3] ]= 84*b^2 + 28*b + 28
h[ [3, 3, 1] , [4, 2, 1] , [7] ]= 196*b^2 + 70*b + 70
h[ [3, 3, 1] , [4, 2, 1] , [6, 1] ]= 140*b
h[ [3, 3, 1] , [4, 2, 1] , [5, 2] ]= 98*b
h[ [3, 3, 1] , [4, 2, 1] , [5, 1, 1] ]= 35
h[ [3, 3, 1] , [4, 2, 1] , [4, 3] ]= 84*b
h[ [3, 3, 1] , [4, 2, 1] , [4, 2, 1] ]= 42
h[ [3, 3, 1] , [4, 1, 1, 1] , [7] ]= 42*b
h[ [3, 3, 1] , [4, 1, 1, 1] , [6, 1] ]= 14
h[ [3, 3, 1] , [4, 1, 1, 1] , [5, 2] ]= 21
h[ [3, 3, 1] , [4, 1, 1, 1] , [4, 3] ]= 7
h[ [3, 3, 1] , [3, 3, 1] , [7] ]= 84*b^2 + 28*b + 28
h[ [3, 3, 1] , [3, 3, 1] , [6, 1] ]= 56*b
h[ [3, 3, 1] , [3, 3, 1] , [5, 2] ]= 42*b
h[ [3, 3, 1] , [3, 3, 1] , [5, 1, 1] ]= 7
h[ [3, 3, 1] , [3, 3, 1] , [4, 3] ]= 42*b
h[ [3, 3, 1] , [3, 3, 1] , [4, 2, 1] ]= 28
h[ [3, 3, 1] , [3, 3, 1] , [3, 3, 1] ]= 14
h[ [3, 2, 2] , [7] , [7] ]= 210*b^4 + 343*b^3 + 392*b^2 + 98*b + 49
h[ [3, 2, 2] , [6, 1] , [7] ]= 245*b^3 + 231*b^2 + 231*b
h[ [3, 2, 2] , [6, 1] , [6, 1] ]= 245*b^2 + 91*b + 91
h[ [3, 2, 2] , [5, 2] , [7] ]= 133*b^3 + 119*b^2 + 119*b
h[ [3, 2, 2] , [5, 2] , [6, 1] ]= 126*b^2 + 42*b + 42
h[ [3, 2, 2] , [5, 2] , [5, 2] ]= 84*b^2 + 28*b + 28
h[ [3, 2, 2] , [5, 1, 1] , [7] ]= 133*b^2 + 49*b + 49
h[ [3, 2, 2] , [5, 1, 1] , [6, 1] ]= 105*b
h[ [3, 2, 2] , [5, 1, 1] , [5, 2] ]= 49*b
h[ [3, 2, 2] , [5, 1, 1] , [5, 1, 1] ]= 28
h[ [3, 2, 2] , [4, 3] , [7] ]= 119*b^3 + 98*b^2 + 98*b
h[ [3, 2, 2] , [4, 3] , [6, 1] ]= 133*b^2 + 42*b + 42
h[ [3, 2, 2] , [4, 3] , [5, 2] ]= 70*b^2 + 21*b + 21
h[ [3, 2, 2] , [4, 3] , [5, 1, 1] ]= 63*b
h[ [3, 2, 2] , [4, 3] , [4, 3] ]= 56*b^2 + 14*b + 14
h[ [3, 2, 2] , [4, 2, 1] , [7] ]= 161*b^2 + 56*b + 56
h[ [3, 2, 2] , [4, 2, 1] , [6, 1] ]= 119*b
h[ [3, 2, 2] , [4, 2, 1] , [5, 2] ]= 77*b
h[ [3, 2, 2] , [4, 2, 1] , [5, 1, 1] ]= 28
h[ [3, 2, 2] , [4, 2, 1] , [4, 3] ]= 70*b
h[ [3, 2, 2] , [4, 2, 1] , [4, 2, 1] ]= 42
h[ [3, 2, 2] , [4, 1, 1, 1] , [7] ]= 42*b
h[ [3, 2, 2] , [4, 1, 1, 1] , [6, 1] ]= 21
h[ [3, 2, 2] , [4, 1, 1, 1] , [5, 2] ]= 7
h[ [3, 2, 2] , [4, 1, 1, 1] , [4, 3] ]= 14
h[ [3, 2, 2] , [3, 3, 1] , [7] ]= 77*b^2 + 21*b + 21
h[ [3, 2, 2] , [3, 3, 1] , [6, 1] ]= 70*b
h[ [3, 2, 2] , [3, 3, 1] , [5, 2] ]= 35*b
h[ [3, 2, 2] , [3, 3, 1] , [5, 1, 1] ]= 21
h[ [3, 2, 2] , [3, 3, 1] , [4, 3] ]= 28*b
h[ [3, 2, 2] , [3, 3, 1] , [4, 2, 1] ]= 21
h[ [3, 2, 2] , [3, 3, 1] , [3, 3, 1] ]= 7
h[ [3, 2, 2] , [3, 2, 2] , [7] ]= 49*b^2 + 14*b + 14
h[ [3, 2, 2] , [3, 2, 2] , [6, 1] ]= 35*b
h[ [3, 2, 2] , [3, 2, 2] , [5, 2] ]= 28*b
h[ [3, 2, 2] , [3, 2, 2] , [5, 1, 1] ]= 7
h[ [3, 2, 2] , [3, 2, 2] , [4, 3] ]= 21*b
h[ [3, 2, 2] , [3, 2, 2] , [4, 2, 1] ]= 14
h[ [3, 2, 2] , [3, 2, 2] , [3, 3, 1] ]= 7
h[ [3, 2, 2] , [3, 2, 2] , [3, 2, 2] ]= 7
h[ [3, 2, 1, 1] , [7] , [7] ]= 420*b^3 + 420*b^2 + 420*b
h[ [3, 2, 1, 1] , [6, 1] , [7] ]= 350*b^2 + 140*b + 140
h[ [3, 2, 1, 1] , [6, 1] , [6, 1] ]= 210*b
h[ [3, 2, 1, 1] , [5, 2] , [7] ]= 266*b^2 + 98*b + 98
h[ [3, 2, 1, 1] , [5, 2] , [6, 1] ]= 189*b
h[ [3, 2, 1, 1] , [5, 2] , [5, 2] ]= 133*b
h[ [3, 2, 1, 1] , [5, 1, 1] , [7] ]= 126*b
h[ [3, 2, 1, 1] , [5, 1, 1] , [6, 1] ]= 42
h[ [3, 2, 1, 1] , [5, 1, 1] , [5, 2] ]= 49
h[ [3, 2, 1, 1] , [4, 3] , [7] ]= 224*b^2 + 77*b + 77
h[ [3, 2, 1, 1] , [4, 3] , [6, 1] ]= 161*b
h[ [3, 2, 1, 1] , [4, 3] , [5, 2] ]= 112*b
h[ [3, 2, 1, 1] , [4, 3] , [5, 1, 1] ]= 35
h[ [3, 2, 1, 1] , [4, 3] , [4, 3] ]= 98*b
h[ [3, 2, 1, 1] , [4, 2, 1] , [7] ]= 210*b
h[ [3, 2, 1, 1] , [4, 2, 1] , [6, 1] ]= 84
h[ [3, 2, 1, 1] , [4, 2, 1] , [5, 2] ]= 63
h[ [3, 2, 1, 1] , [4, 2, 1] , [4, 3] ]= 63
h[ [3, 2, 1, 1] , [4, 1, 1, 1] , [7] ]= 21
h[ [3, 2, 1, 1] , [3, 3, 1] , [7] ]= 98*b
h[ [3, 2, 1, 1] , [3, 3, 1] , [6, 1] ]= 42
h[ [3, 2, 1, 1] , [3, 3, 1] , [5, 2] ]= 28
h[ [3, 2, 1, 1] , [3, 3, 1] , [4, 3] ]= 28
h[ [3, 2, 1, 1] , [3, 2, 2] , [7] ]= 91*b
h[ [3, 2, 1, 1] , [3, 2, 2] , [6, 1] ]= 42
h[ [3, 2, 1, 1] , [3, 2, 2] , [5, 2] ]= 28
h[ [3, 2, 1, 1] , [3, 2, 2] , [4, 3] ]= 21
h[ [3, 2, 1, 1] , [3, 2, 1, 1] , [7] ]= 63
h[ [3, 1, 1, 1, 1] , [7] , [7] ]= 70*b^2 + 35*b + 35
h[ [3, 1, 1, 1, 1] , [6, 1] , [7] ]= 35*b
h[ [3, 1, 1, 1, 1] , [6, 1] , [6, 1] ]= 7
h[ [3, 1, 1, 1, 1] , [5, 2] , [7] ]= 35*b
h[ [3, 1, 1, 1, 1] , [5, 2] , [6, 1] ]= 14
h[ [3, 1, 1, 1, 1] , [5, 2] , [5, 2] ]= 7
h[ [3, 1, 1, 1, 1] , [5, 1, 1] , [7] ]= 7
h[ [3, 1, 1, 1, 1] , [4, 3] , [7] ]= 35*b
h[ [3, 1, 1, 1, 1] , [4, 3] , [6, 1] ]= 14
h[ [3, 1, 1, 1, 1] , [4, 3] , [5, 2] ]= 14
h[ [3, 1, 1, 1, 1] , [4, 3] , [4, 3] ]= 7
h[ [3, 1, 1, 1, 1] , [4, 2, 1] , [7] ]= 14
h[ [3, 1, 1, 1, 1] , [3, 3, 1] , [7] ]= 7
h[ [3, 1, 1, 1, 1] , [3, 2, 2] , [7] ]= 7
h[ [2, 2, 2, 1] , [7] , [7] ]= 105*b^3 + 91*b^2 + 91*b
h[ [2, 2, 2, 1] , [6, 1] , [7] ]= 105*b^2 + 35*b + 35
h[ [2, 2, 2, 1] , [6, 1] , [6, 1] ]= 84*b
h[ [2, 2, 2, 1] , [5, 2] , [7] ]= 63*b^2 + 21*b + 21
h[ [2, 2, 2, 1] , [5, 2] , [6, 1] ]= 42*b
h[ [2, 2, 2, 1] , [5, 2] , [5, 2] ]= 35*b
h[ [2, 2, 2, 1] , [5, 1, 1] , [7] ]= 42*b
h[ [2, 2, 2, 1] , [5, 1, 1] , [6, 1] ]= 21
h[ [2, 2, 2, 1] , [5, 1, 1] , [5, 2] ]= 7
h[ [2, 2, 2, 1] , [4, 3] , [7] ]= 56*b^2 + 14*b + 14
h[ [2, 2, 2, 1] , [4, 3] , [6, 1] ]= 49*b
h[ [2, 2, 2, 1] , [4, 3] , [5, 2] ]= 28*b
h[ [2, 2, 2, 1] , [4, 3] , [5, 1, 1] ]= 14
h[ [2, 2, 2, 1] , [4, 3] , [4, 3] ]= 21*b
h[ [2, 2, 2, 1] , [4, 2, 1] , [7] ]= 63*b
h[ [2, 2, 2, 1] , [4, 2, 1] , [6, 1] ]= 28
h[ [2, 2, 2, 1] , [4, 2, 1] , [5, 2] ]= 21
h[ [2, 2, 2, 1] , [4, 2, 1] , [4, 3] ]= 14
h[ [2, 2, 2, 1] , [4, 1, 1, 1] , [7] ]= 7
h[ [2, 2, 2, 1] , [3, 3, 1] , [7] ]= 28*b
h[ [2, 2, 2, 1] , [3, 3, 1] , [6, 1] ]= 14
h[ [2, 2, 2, 1] , [3, 3, 1] , [5, 2] ]= 7
h[ [2, 2, 2, 1] , [3, 3, 1] , [4, 3] ]= 7
h[ [2, 2, 2, 1] , [3, 2, 2] , [7] ]= 21*b
h[ [2, 2, 2, 1] , [3, 2, 2] , [6, 1] ]= 7
h[ [2, 2, 2, 1] , [3, 2, 2] , [5, 2] ]= 7
h[ [2, 2, 2, 1] , [3, 2, 2] , [4, 3] ]= 7
h[ [2, 2, 2, 1] , [3, 2, 1, 1] , [7] ]= 21
h[ [2, 2, 2, 1] , [2, 2, 2, 1] , [7] ]= 7
h[ [2, 2, 1, 1, 1] , [7] , [7] ]= 105*b^2 + 35*b + 35
h[ [2, 2, 1, 1, 1] , [6, 1] , [7] ]= 70*b
h[ [2, 2, 1, 1, 1] , [6, 1] , [6, 1] ]= 28
h[ [2, 2, 1, 1, 1] , [5, 2] , [7] ]= 56*b
h[ [2, 2, 1, 1, 1] , [5, 2] , [6, 1] ]= 21
h[ [2, 2, 1, 1, 1] , [5, 2] , [5, 2] ]= 21
h[ [2, 2, 1, 1, 1] , [5, 1, 1] , [7] ]= 14
h[ [2, 2, 1, 1, 1] , [4, 3] , [7] ]= 49*b
h[ [2, 2, 1, 1, 1] , [4, 3] , [6, 1] ]= 21
h[ [2, 2, 1, 1, 1] , [4, 3] , [5, 2] ]= 14
h[ [2, 2, 1, 1, 1] , [4, 3] , [4, 3] ]= 14
h[ [2, 2, 1, 1, 1] , [4, 2, 1] , [7] ]= 28
h[ [2, 2, 1, 1, 1] , [3, 3, 1] , [7] ]= 14
h[ [2, 2, 1, 1, 1] , [3, 2, 2] , [7] ]= 14
h[ [2, 1, 1, 1, 1, 1] , [7] , [7] ]= 21*b
h[ [2, 1, 1, 1, 1, 1] , [6, 1] , [7] ]= 7
h[ [2, 1, 1, 1, 1, 1] , [5, 2] , [7] ]= 7
h[ [2, 1, 1, 1, 1, 1] , [4, 3] , [7] ]= 7
h[ [1, 1, 1, 1, 1, 1, 1] , [7] , [7] ]= 1
h[ [8] , [8] , [8] ]= 5040*b^7 + 22212*b^6 + 47246*b^5 + 56136*b^4 + 43238*b^3 + 18204*b^2 + 6068*b
h[ [7, 1] , [8] , [8] ]= 5760*b^6 + 20448*b^5 + 36112*b^4 + 32768*b^3 + 19984*b^2 + 4320*b + 1440
h[ [7, 1] , [7, 1] , [8] ]= 5760*b^5 + 15648*b^4 + 22560*b^3 + 13824*b^2 + 6912*b
h[ [7, 1] , [7, 1] , [7, 1] ]= 4800*b^4 + 9200*b^3 + 10800*b^2 + 3200*b + 1600
h[ [6, 2] , [8] , [8] ]= 3360*b^6 + 11528*b^5 + 19936*b^4 + 17536*b^3 + 10568*b^2 + 2160*b + 720
h[ [6, 2] , [7, 1] , [8] ]= 3840*b^5 + 10048*b^4 + 14240*b^3 + 8384*b^2 + 4192*b
h[ [6, 2] , [7, 1] , [7, 1] ]= 3840*b^4 + 7072*b^3 + 8224*b^2 + 2304*b + 1152
h[ [6, 2] , [6, 2] , [8] ]= 2160*b^5 + 5448*b^4 + 7608*b^3 + 4320*b^2 + 2160*b
h[ [6, 2] , [6, 2] , [7, 1] ]= 2304*b^4 + 4032*b^3 + 4640*b^2 + 1216*b + 608
h[ [6, 2] , [6, 2] , [6, 2] ]= 1356*b^4 + 2284*b^3 + 2608*b^2 + 648*b + 324
h[ [6, 1, 1] , [8] , [8] ]= 3360*b^5 + 9128*b^4 + 13160*b^3 + 8064*b^2 + 4032*b
h[ [6, 1, 1] , [7, 1] , [8] ]= 2880*b^4 + 5520*b^3 + 6480*b^2 + 1920*b + 960
h[ [6, 1, 1] , [7, 1] , [7, 1] ]= 1920*b^3 + 2240*b^2 + 2240*b
h[ [6, 1, 1] , [6, 2] , [8] ]= 2160*b^4 + 3960*b^3 + 4600*b^2 + 1280*b + 640
h[ [6, 1, 1] , [6, 2] , [7, 1] ]= 1824*b^3 + 2032*b^2 + 2032*b
h[ [6, 1, 1] , [6, 2] , [6, 2] ]= 1164*b^3 + 1208*b^2 + 1208*b
h[ [6, 1, 1] , [6, 1, 1] , [8] ]= 1200*b^3 + 1400*b^2 + 1400*b
h[ [6, 1, 1] , [6, 1, 1] , [7, 1] ]= 576*b^2 + 288*b + 288
h[ [6, 1, 1] , [6, 1, 1] , [6, 2] ]= 684*b^2 + 324*b + 324
h[ [6, 1, 1] , [6, 1, 1] , [6, 1, 1] ]= 108*b
h[ [5, 3] , [8] , [8] ]= 2688*b^6 + 9184*b^5 + 15952*b^4 + 14144*b^3 + 8592*b^2 + 1824*b + 608
h[ [5, 3] , [7, 1] , [8] ]= 3072*b^5 + 7904*b^4 + 11200*b^3 + 6592*b^2 + 3296*b
h[ [5, 3] , [7, 1] , [7, 1] ]= 3072*b^4 + 5440*b^3 + 6304*b^2 + 1728*b + 864
h[ [5, 3] , [6, 2] , [8] ]= 1792*b^5 + 4416*b^4 + 6144*b^3 + 3456*b^2 + 1728*b
h[ [5, 3] , [6, 2] , [7, 1] ]= 2048*b^4 + 3456*b^3 + 3968*b^2 + 1024*b + 512
h[ [5, 3] , [6, 2] , [6, 2] ]= 1152*b^4 + 1872*b^3 + 2144*b^2 + 544*b + 272
h[ [5, 3] , [6, 1, 1] , [8] ]= 1792*b^4 + 3184*b^3 + 3696*b^2 + 1024*b + 512
h[ [5, 3] , [6, 1, 1] , [7, 1] ]= 1536*b^3 + 1600*b^2 + 1600*b
h[ [5, 3] , [6, 1, 1] , [6, 2] ]= 1152*b^3 + 1128*b^2 + 1128*b
h[ [5, 3] , [6, 1, 1] , [6, 1, 1] ]= 640*b^2 + 272*b + 272
h[ [5, 3] , [5, 3] , [8] ]= 1408*b^5 + 3488*b^4 + 4896*b^3 + 2816*b^2 + 1408*b
h[ [5, 3] , [5, 3] , [7, 1] ]= 1568*b^4 + 2656*b^3 + 3072*b^2 + 832*b + 416
h[ [5, 3] , [5, 3] , [6, 2] ]= 896*b^4 + 1408*b^3 + 1600*b^2 + 384*b + 192
h[ [5, 3] , [5, 3] , [6, 1, 1] ]= 848*b^3 + 832*b^2 + 832*b
h[ [5, 3] , [5, 3] , [5, 3] ]= 736*b^4 + 1168*b^3 + 1328*b^2 + 320*b + 160
h[ [5, 2, 1] , [8] , [8] ]= 4032*b^5 + 10416*b^4 + 14672*b^3 + 8512*b^2 + 4256*b
h[ [5, 2, 1] , [7, 1] , [8] ]= 4032*b^4 + 7296*b^3 + 8448*b^2 + 2304*b + 1152
h[ [5, 2, 1] , [7, 1] , [7, 1] ]= 3360*b^3 + 3680*b^2 + 3680*b
h[ [5, 2, 1] , [6, 2] , [8] ]= 2592*b^4 + 4496*b^3 + 5168*b^2 + 1344*b + 672
h[ [5, 2, 1] , [6, 2] , [7, 1] ]= 2400*b^3 + 2464*b^2 + 2464*b
h[ [5, 2, 1] , [6, 2] , [6, 2] ]= 1512*b^3 + 1472*b^2 + 1472*b
h[ [5, 2, 1] , [6, 1, 1] , [8] ]= 1920*b^3 + 2080*b^2 + 2080*b
h[ [5, 2, 1] , [6, 1, 1] , [7, 1] ]= 1248*b^2 + 576*b + 576
h[ [5, 2, 1] , [6, 1, 1] , [6, 2] ]= 1008*b^2 + 424*b + 424
h[ [5, 2, 1] , [6, 1, 1] , [6, 1, 1] ]= 312*b
h[ [5, 2, 1] , [5, 3] , [8] ]= 2112*b^4 + 3520*b^3 + 4032*b^2 + 1024*b + 512
h[ [5, 2, 1] , [5, 3] , [7, 1] ]= 2064*b^3 + 1984*b^2 + 1984*b
h[ [5, 2, 1] , [5, 3] , [6, 2] ]= 1312*b^3 + 1200*b^2 + 1200*b
h[ [5, 2, 1] , [5, 3] , [6, 1, 1] ]= 944*b^2 + 352*b + 352
h[ [5, 2, 1] , [5, 3] , [5, 3] ]= 1024*b^3 + 896*b^2 + 896*b
h[ [5, 2, 1] , [5, 2, 1] , [8] ]= 2688*b^3 + 2720*b^2 + 2720*b
h[ [5, 2, 1] , [5, 2, 1] , [7, 1] ]= 2040*b^2 + 840*b + 840
h[ [5, 2, 1] , [5, 2, 1] , [6, 2] ]= 1408*b^2 + 528*b + 528
h[ [5, 2, 1] , [5, 2, 1] , [6, 1, 1] ]= 640*b
h[ [5, 2, 1] , [5, 2, 1] , [5, 3] ]= 1224*b^2 + 408*b + 408
h[ [5, 2, 1] , [5, 2, 1] , [5, 2, 1] ]= 984*b
h[ [5, 1, 1, 1] , [8] , [8] ]= 1344*b^4 + 2576*b^3 + 3024*b^2 + 896*b + 448
h[ [5, 1, 1, 1] , [7, 1] , [8] ]= 960*b^3 + 1120*b^2 + 1120*b
h[ [5, 1, 1, 1] , [7, 1] , [7, 1] ]= 480*b^2 + 240*b + 240
h[ [5, 1, 1, 1] , [6, 2] , [8] ]= 800*b^3 + 880*b^2 + 880*b
h[ [5, 1, 1, 1] , [6, 2] , [7, 1] ]= 544*b^2 + 256*b + 256
h[ [5, 1, 1, 1] , [6, 2] , [6, 2] ]= 360*b^2 + 152*b + 152
h[ [5, 1, 1, 1] , [6, 1, 1] , [8] ]= 320*b^2 + 160*b + 160
h[ [5, 1, 1, 1] , [6, 1, 1] , [7, 1] ]= 96*b
h[ [5, 1, 1, 1] , [6, 1, 1] , [6, 2] ]= 144*b
h[ [5, 1, 1, 1] , [6, 1, 1] , [6, 1, 1] ]= 8
h[ [5, 1, 1, 1] , [5, 3] , [8] ]= 704*b^3 + 736*b^2 + 736*b
h[ [5, 1, 1, 1] , [5, 3] , [7, 1] ]= 496*b^2 + 208*b + 208
h[ [5, 1, 1, 1] , [5, 3] , [6, 2] ]= 416*b^2 + 160*b + 160
h[ [5, 1, 1, 1] , [5, 3] , [6, 1, 1] ]= 160*b
h[ [5, 1, 1, 1] , [5, 3] , [5, 3] ]= 288*b^2 + 112*b + 112
h[ [5, 1, 1, 1] , [5, 2, 1] , [8] ]= 576*b^2 + 256*b + 256
h[ [5, 1, 1, 1] , [5, 2, 1] , [7, 1] ]= 264*b
h[ [5, 1, 1, 1] , [5, 2, 1] , [6, 2] ]= 240*b
h[ [5, 1, 1, 1] , [5, 2, 1] , [6, 1, 1] ]= 32
h[ [5, 1, 1, 1] , [5, 2, 1] , [5, 3] ]= 248*b
h[ [5, 1, 1, 1] , [5, 2, 1] , [5, 2, 1] ]= 88
h[ [5, 1, 1, 1] , [5, 1, 1, 1] , [8] ]= 64*b
h[ [5, 1, 1, 1] , [5, 1, 1, 1] , [7, 1] ]= 8
h[ [5, 1, 1, 1] , [5, 1, 1, 1] , [6, 2] ]= 16
h[ [5, 1, 1, 1] , [5, 1, 1, 1] , [5, 3] ]= 24
h[ [4, 4] , [8] , [8] ]= 1260*b^6 + 4302*b^5 + 7481*b^4 + 6634*b^3 + 4007*b^2 + 828*b + 276
h[ [4, 4] , [7, 1] , [8] ]= 1440*b^5 + 3696*b^4 + 5256*b^3 + 3120*b^2 + 1560*b
h[ [4, 4] , [7, 1] , [7, 1] ]= 1440*b^4 + 2528*b^3 + 2944*b^2 + 832*b + 416
h[ [4, 4] , [6, 2] , [8] ]= 840*b^5 + 2060*b^4 + 2872*b^3 + 1624*b^2 + 812*b
h[ [4, 4] , [6, 2] , [7, 1] ]= 960*b^4 + 1600*b^3 + 1840*b^2 + 480*b + 240
h[ [4, 4] , [6, 2] , [6, 2] ]= 540*b^4 + 852*b^3 + 968*b^2 + 232*b + 116
h[ [4, 4] , [6, 1, 1] , [8] ]= 840*b^4 + 1476*b^3 + 1716*b^2 + 480*b + 240
h[ [4, 4] , [6, 1, 1] , [7, 1] ]= 720*b^3 + 728*b^2 + 728*b
h[ [4, 4] , [6, 1, 1] , [6, 2] ]= 540*b^3 + 512*b^2 + 512*b
h[ [4, 4] , [6, 1, 1] , [6, 1, 1] ]= 300*b^2 + 116*b + 116
h[ [4, 4] , [5, 3] , [8] ]= 672*b^5 + 1648*b^4 + 2312*b^3 + 1328*b^2 + 664*b
h[ [4, 4] , [5, 3] , [7, 1] ]= 768*b^4 + 1264*b^3 + 1456*b^2 + 384*b + 192
h[ [4, 4] , [5, 3] , [6, 2] ]= 448*b^4 + 704*b^3 + 800*b^2 + 192*b + 96
h[ [4, 4] , [5, 3] , [6, 1, 1] ]= 448*b^3 + 416*b^2 + 416*b
h[ [4, 4] , [5, 3] , [5, 3] ]= 352*b^4 + 576*b^3 + 672*b^2 + 192*b + 96
h[ [4, 4] , [5, 2, 1] , [8] ]= 1008*b^4 + 1656*b^3 + 1896*b^2 + 480*b + 240
h[ [4, 4] , [5, 2, 1] , [7, 1] ]= 1008*b^3 + 944*b^2 + 944*b
h[ [4, 4] , [5, 2, 1] , [6, 2] ]= 648*b^3 + 576*b^2 + 576*b
h[ [4, 4] , [5, 2, 1] , [6, 1, 1] ]= 480*b^2 + 168*b + 168
h[ [4, 4] , [5, 2, 1] , [5, 3] ]= 528*b^3 + 480*b^2 + 480*b
h[ [4, 4] , [5, 2, 1] , [5, 2, 1] ]= 672*b^2 + 240*b + 240
h[ [4, 4] , [5, 1, 1, 1] , [8] ]= 336*b^3 + 344*b^2 + 344*b
h[ [4, 4] , [5, 1, 1, 1] , [7, 1] ]= 240*b^2 + 96*b + 96
h[ [4, 4] , [5, 1, 1, 1] , [6, 2] ]= 200*b^2 + 72*b + 72
h[ [4, 4] , [5, 1, 1, 1] , [6, 1, 1] ]= 80*b
h[ [4, 4] , [5, 1, 1, 1] , [5, 3] ]= 176*b^2 + 64*b + 64
h[ [4, 4] , [5, 1, 1, 1] , [5, 2, 1] ]= 144*b
h[ [4, 4] , [5, 1, 1, 1] , [5, 1, 1, 1] ]= 16
h[ [4, 4] , [4, 4] , [8] ]= 306*b^5 + 765*b^4 + 1074*b^3 + 618*b^2 + 309*b
h[ [4, 4] , [4, 4] , [7, 1] ]= 336*b^4 + 584*b^3 + 672*b^2 + 176*b + 88
h[ [4, 4] , [4, 4] , [6, 2] ]= 192*b^4 + 312*b^3 + 360*b^2 + 96*b + 48
h[ [4, 4] , [4, 4] , [6, 1, 1] ]= 176*b^3 + 192*b^2 + 192*b
h[ [4, 4] , [4, 4] , [5, 3] ]= 144*b^4 + 216*b^3 + 240*b^2 + 48*b + 24
h[ [4, 4] , [4, 4] , [5, 2, 1] ]= 192*b^3 + 160*b^2 + 160*b
h[ [4, 4] , [4, 4] , [5, 1, 1, 1] ]= 48*b^2 + 24*b + 24
h[ [4, 4] , [4, 4] , [4, 4] ]= 93*b^4 + 158*b^3 + 187*b^2 + 58*b + 29
h[ [4, 3, 1] , [8] , [8] ]= 3360*b^5 + 8624*b^4 + 12264*b^3 + 7280*b^2 + 3640*b
h[ [4, 3, 1] , [7, 1] , [8] ]= 3360*b^4 + 5904*b^3 + 6864*b^2 + 1920*b + 960
h[ [4, 3, 1] , [7, 1] , [7, 1] ]= 2800*b^3 + 2840*b^2 + 2840*b
h[ [4, 3, 1] , [6, 2] , [8] ]= 2240*b^4 + 3744*b^3 + 4304*b^2 + 1120*b + 560
h[ [4, 3, 1] , [6, 2] , [7, 1] ]= 2240*b^3 + 2160*b^2 + 2160*b
h[ [4, 3, 1] , [6, 2] , [6, 2] ]= 1344*b^3 + 1216*b^2 + 1216*b
h[ [4, 3, 1] , [6, 1, 1] , [8] ]= 1680*b^3 + 1720*b^2 + 1720*b
h[ [4, 3, 1] , [6, 1, 1] , [7, 1] ]= 1120*b^2 + 448*b + 448
h[ [4, 3, 1] , [6, 1, 1] , [6, 2] ]= 1064*b^2 + 400*b + 400
h[ [4, 3, 1] , [6, 1, 1] , [6, 1, 1] ]= 336*b
h[ [4, 3, 1] , [5, 3] , [8] ]= 1760*b^4 + 2928*b^3 + 3376*b^2 + 896*b + 448
h[ [4, 3, 1] , [5, 3] , [7, 1] ]= 1712*b^3 + 1632*b^2 + 1632*b
h[ [4, 3, 1] , [5, 3] , [6, 2] ]= 1120*b^3 + 992*b^2 + 992*b
h[ [4, 3, 1] , [5, 3] , [6, 1, 1] ]= 784*b^2 + 288*b + 288
h[ [4, 3, 1] , [5, 3] , [5, 3] ]= 896*b^3 + 824*b^2 + 824*b
h[ [4, 3, 1] , [5, 2, 1] , [8] ]= 2304*b^3 + 2192*b^2 + 2192*b
h[ [4, 3, 1] , [5, 2, 1] , [7, 1] ]= 1864*b^2 + 688*b + 688
h[ [4, 3, 1] , [5, 2, 1] , [6, 2] ]= 1312*b^2 + 448*b + 448
h[ [4, 3, 1] , [5, 2, 1] , [6, 1, 1] ]= 656*b
h[ [4, 3, 1] , [5, 2, 1] , [5, 3] ]= 1096*b^2 + 384*b + 384
h[ [4, 3, 1] , [5, 2, 1] , [5, 2, 1] ]= 976*b
h[ [4, 3, 1] , [5, 1, 1, 1] , [8] ]= 544*b^2 + 224*b + 224
h[ [4, 3, 1] , [5, 1, 1, 1] , [7, 1] ]= 264*b
h[ [4, 3, 1] , [5, 1, 1, 1] , [6, 2] ]= 304*b
h[ [4, 3, 1] , [5, 1, 1, 1] , [6, 1, 1] ]= 48
h[ [4, 3, 1] , [5, 1, 1, 1] , [5, 3] ]= 216*b
h[ [4, 3, 1] , [5, 1, 1, 1] , [5, 2, 1] ]= 112
h[ [4, 3, 1] , [4, 4] , [8] ]= 816*b^4 + 1368*b^3 + 1584*b^2 + 432*b + 216
h[ [4, 3, 1] , [4, 4] , [7, 1] ]= 784*b^3 + 760*b^2 + 760*b
h[ [4, 3, 1] , [4, 4] , [6, 2] ]= 512*b^3 + 464*b^2 + 464*b
h[ [4, 3, 1] , [4, 4] , [6, 1, 1] ]= 352*b^2 + 144*b + 144
h[ [4, 3, 1] , [4, 4] , [5, 3] ]= 384*b^3 + 328*b^2 + 328*b
h[ [4, 3, 1] , [4, 4] , [5, 2, 1] ]= 448*b^2 + 144*b + 144
h[ [4, 3, 1] , [4, 4] , [5, 1, 1, 1] ]= 80*b
h[ [4, 3, 1] , [4, 4] , [4, 4] ]= 216*b^3 + 200*b^2 + 200*b
h[ [4, 3, 1] , [4, 3, 1] , [8] ]= 1872*b^3 + 1760*b^2 + 1760*b
h[ [4, 3, 1] , [4, 3, 1] , [7, 1] ]= 1456*b^2 + 536*b + 536
h[ [4, 3, 1] , [4, 3, 1] , [6, 2] ]= 1120*b^2 + 384*b + 384
h[ [4, 3, 1] , [4, 3, 1] , [6, 1, 1] ]= 464*b
h[ [4, 3, 1] , [4, 3, 1] , [5, 3] ]= 840*b^2 + 280*b + 280
h[ [4, 3, 1] , [4, 3, 1] , [5, 2, 1] ]= 752*b
h[ [4, 3, 1] , [4, 3, 1] , [5, 1, 1, 1] ]= 56
h[ [4, 3, 1] , [4, 3, 1] , [4, 4] ]= 440*b^2 + 144*b + 144
h[ [4, 3, 1] , [4, 3, 1] , [4, 3, 1] ]= 696*b
h[ [4, 2, 2] , [8] , [8] ]= 1260*b^5 + 3102*b^4 + 4300*b^3 + 2396*b^2 + 1198*b
h[ [4, 2, 2] , [7, 1] , [8] ]= 1440*b^4 + 2448*b^3 + 2808*b^2 + 720*b + 360
h[ [4, 2, 2] , [7, 1] , [7, 1] ]= 1440*b^3 + 1448*b^2 + 1448*b
h[ [4, 2, 2] , [6, 2] , [8] ]= 780*b^4 + 1276*b^3 + 1456*b^2 + 360*b + 180
h[ [4, 2, 2] , [6, 2] , [7, 1] ]= 768*b^3 + 720*b^2 + 720*b
h[ [4, 2, 2] , [6, 2] , [6, 2] ]= 480*b^3 + 432*b^2 + 432*b
h[ [4, 2, 2] , [6, 1, 1] , [8] ]= 780*b^3 + 776*b^2 + 776*b
h[ [4, 2, 2] , [6, 1, 1] , [7, 1] ]= 648*b^2 + 264*b + 264
h[ [4, 2, 2] , [6, 1, 1] , [6, 2] ]= 336*b^2 + 120*b + 120
h[ [4, 2, 2] , [6, 1, 1] , [6, 1, 1] ]= 216*b
h[ [4, 2, 2] , [5, 3] , [8] ]= 672*b^4 + 1040*b^3 + 1176*b^2 + 272*b + 136
h[ [4, 2, 2] , [5, 3] , [7, 1] ]= 768*b^3 + 672*b^2 + 672*b
h[ [4, 2, 2] , [5, 3] , [6, 2] ]= 416*b^3 + 360*b^2 + 360*b
h[ [4, 2, 2] , [5, 3] , [6, 1, 1] ]= 416*b^2 + 136*b + 136
h[ [4, 2, 2] , [5, 3] , [5, 3] ]= 320*b^3 + 264*b^2 + 264*b
h[ [4, 2, 2] , [5, 2, 1] , [8] ]= 936*b^3 + 880*b^2 + 880*b
h[ [4, 2, 2] , [5, 2, 1] , [7, 1] ]= 792*b^2 + 288*b + 288
h[ [4, 2, 2] , [5, 2, 1] , [6, 2] ]= 496*b^2 + 168*b + 168
h[ [4, 2, 2] , [5, 2, 1] , [6, 1, 1] ]= 280*b
h[ [4, 2, 2] , [5, 2, 1] , [5, 3] ]= 456*b^2 + 160*b + 160
h[ [4, 2, 2] , [5, 2, 1] , [5, 2, 1] ]= 416*b
h[ [4, 2, 2] , [5, 1, 1, 1] , [8] ]= 264*b^2 + 104*b + 104
h[ [4, 2, 2] , [5, 1, 1, 1] , [7, 1] ]= 168*b
h[ [4, 2, 2] , [5, 1, 1, 1] , [6, 2] ]= 80*b
h[ [4, 2, 2] , [5, 1, 1, 1] , [6, 1, 1] ]= 32
h[ [4, 2, 2] , [5, 1, 1, 1] , [5, 3] ]= 136*b
h[ [4, 2, 2] , [5, 1, 1, 1] , [5, 2, 1] ]= 48
h[ [4, 2, 2] , [4, 4] , [8] ]= 306*b^4 + 480*b^3 + 546*b^2 + 132*b + 66
h[ [4, 2, 2] , [4, 4] , [7, 1] ]= 336*b^3 + 304*b^2 + 304*b
h[ [4, 2, 2] , [4, 4] , [6, 2] ]= 180*b^3 + 152*b^2 + 152*b
h[ [4, 2, 2] , [4, 4] , [6, 1, 1] ]= 164*b^2 + 60*b + 60
h[ [4, 2, 2] , [4, 4] , [5, 3] ]= 144*b^3 + 104*b^2 + 104*b
h[ [4, 2, 2] , [4, 4] , [5, 2, 1] ]= 184*b^2 + 48*b + 48
h[ [4, 2, 2] , [4, 4] , [5, 1, 1, 1] ]= 40*b
h[ [4, 2, 2] , [4, 4] , [4, 4] ]= 84*b^3 + 78*b^2 + 78*b
h[ [4, 2, 2] , [4, 3, 1] , [8] ]= 816*b^3 + 712*b^2 + 712*b
h[ [4, 2, 2] , [4, 3, 1] , [7, 1] ]= 784*b^2 + 264*b + 264
h[ [4, 2, 2] , [4, 3, 1] , [6, 2] ]= 416*b^2 + 136*b + 136
h[ [4, 2, 2] , [4, 3, 1] , [6, 1, 1] ]= 320*b
h[ [4, 2, 2] , [4, 3, 1] , [5, 3] ]= 344*b^2 + 88*b + 88
h[ [4, 2, 2] , [4, 3, 1] , [5, 2, 1] ]= 320*b
h[ [4, 2, 2] , [4, 3, 1] , [5, 1, 1, 1] ]= 56
h[ [4, 2, 2] , [4, 3, 1] , [4, 4] ]= 192*b^2 + 64*b + 64
h[ [4, 2, 2] , [4, 3, 1] , [4, 3, 1] ]= 344*b
h[ [4, 2, 2] , [4, 2, 2] , [8] ]= 264*b^3 + 236*b^2 + 236*b
h[ [4, 2, 2] , [4, 2, 2] , [7, 1] ]= 208*b^2 + 72*b + 72
h[ [4, 2, 2] , [4, 2, 2] , [6, 2] ]= 152*b^2 + 48*b + 48
h[ [4, 2, 2] , [4, 2, 2] , [6, 1, 1] ]= 56*b
h[ [4, 2, 2] , [4, 2, 2] , [5, 3] ]= 128*b^2 + 32*b + 32
h[ [4, 2, 2] , [4, 2, 2] , [5, 2, 1] ]= 112*b
h[ [4, 2, 2] , [4, 2, 2] , [4, 4] ]= 68*b^2 + 28*b + 28
h[ [4, 2, 2] , [4, 2, 2] , [4, 3, 1] ]= 120*b
h[ [4, 2, 2] , [4, 2, 2] , [4, 2, 2] ]= 48*b
h[ [4, 2, 1, 1] , [8] , [8] ]= 2520*b^4 + 4452*b^3 + 5124*b^2 + 1344*b + 672
h[ [4, 2, 1, 1] , [7, 1] , [8] ]= 2160*b^3 + 2280*b^2 + 2280*b
h[ [4, 2, 1, 1] , [7, 1] , [7, 1] ]= 1440*b^2 + 640*b + 640
h[ [4, 2, 1, 1] , [6, 2] , [8] ]= 1560*b^3 + 1560*b^2 + 1560*b
h[ [4, 2, 1, 1] , [6, 2] , [7, 1] ]= 1200*b^2 + 480*b + 480
h[ [4, 2, 1, 1] , [6, 2] , [6, 2] ]= 816*b^2 + 304*b + 304
h[ [4, 2, 1, 1] , [6, 1, 1] , [8] ]= 840*b^2 + 360*b + 360
h[ [4, 2, 1, 1] , [6, 1, 1] , [7, 1] ]= 384*b
h[ [4, 2, 1, 1] , [6, 1, 1] , [6, 2] ]= 384*b
h[ [4, 2, 1, 1] , [6, 1, 1] , [6, 1, 1] ]= 48
h[ [4, 2, 1, 1] , [5, 3] , [8] ]= 1296*b^3 + 1224*b^2 + 1224*b
h[ [4, 2, 1, 1] , [5, 3] , [7, 1] ]= 1056*b^2 + 384*b + 384
h[ [4, 2, 1, 1] , [5, 3] , [6, 2] ]= 744*b^2 + 256*b + 256
h[ [4, 2, 1, 1] , [5, 3] , [6, 1, 1] ]= 376*b
h[ [4, 2, 1, 1] , [5, 3] , [5, 3] ]= 576*b^2 + 192*b + 192
h[ [4, 2, 1, 1] , [5, 2, 1] , [8] ]= 1344*b^2 + 528*b + 528
h[ [4, 2, 1, 1] , [5, 2, 1] , [7, 1] ]= 768*b
h[ [4, 2, 1, 1] , [5, 2, 1] , [6, 2] ]= 592*b
h[ [4, 2, 1, 1] , [5, 2, 1] , [6, 1, 1] ]= 144
h[ [4, 2, 1, 1] , [5, 2, 1] , [5, 3] ]= 528*b
h[ [4, 2, 1, 1] , [5, 2, 1] , [5, 2, 1] ]= 256
h[ [4, 2, 1, 1] , [5, 1, 1, 1] , [8] ]= 192*b
h[ [4, 2, 1, 1] , [5, 1, 1, 1] , [7, 1] ]= 48
h[ [4, 2, 1, 1] , [5, 1, 1, 1] , [6, 2] ]= 56
h[ [4, 2, 1, 1] , [5, 1, 1, 1] , [5, 3] ]= 64
h[ [4, 2, 1, 1] , [4, 4] , [8] ]= 612*b^3 + 564*b^2 + 564*b
h[ [4, 2, 1, 1] , [4, 4] , [7, 1] ]= 504*b^2 + 176*b + 176
h[ [4, 2, 1, 1] , [4, 4] , [6, 2] ]= 360*b^2 + 120*b + 120
h[ [4, 2, 1, 1] , [4, 4] , [6, 1, 1] ]= 176*b
h[ [4, 2, 1, 1] , [4, 4] , [5, 3] ]= 288*b^2 + 96*b + 96
h[ [4, 2, 1, 1] , [4, 4] , [5, 2, 1] ]= 272*b
h[ [4, 2, 1, 1] , [4, 4] , [5, 1, 1, 1] ]= 24
h[ [4, 2, 1, 1] , [4, 4] , [4, 4] ]= 120*b^2 + 40*b + 40
h[ [4, 2, 1, 1] , [4, 3, 1] , [8] ]= 1176*b^2 + 432*b + 432
h[ [4, 2, 1, 1] , [4, 3, 1] , [7, 1] ]= 704*b
h[ [4, 2, 1, 1] , [4, 3, 1] , [6, 2] ]= 560*b
h[ [4, 2, 1, 1] , [4, 3, 1] , [6, 1, 1] ]= 144
h[ [4, 2, 1, 1] , [4, 3, 1] , [5, 3] ]= 448*b
h[ [4, 2, 1, 1] , [4, 3, 1] , [5, 2, 1] ]= 224
h[ [4, 2, 1, 1] , [4, 3, 1] , [4, 4] ]= 208*b
h[ [4, 2, 1, 1] , [4, 3, 1] , [4, 3, 1] ]= 192
h[ [4, 2, 1, 1] , [4, 2, 2] , [8] ]= 528*b^2 + 192*b + 192
h[ [4, 2, 1, 1] , [4, 2, 2] , [7, 1] ]= 344*b
h[ [4, 2, 1, 1] , [4, 2, 2] , [6, 2] ]= 216*b
h[ [4, 2, 1, 1] , [4, 2, 2] , [6, 1, 1] ]= 72
h[ [4, 2, 1, 1] , [4, 2, 2] , [5, 3] ]= 208*b
h[ [4, 2, 1, 1] , [4, 2, 2] , [5, 2, 1] ]= 104
h[ [4, 2, 1, 1] , [4, 2, 2] , [4, 4] ]= 96*b
h[ [4, 2, 1, 1] , [4, 2, 2] , [4, 3, 1] ]= 96
h[ [4, 2, 1, 1] , [4, 2, 2] , [4, 2, 2] ]= 32
h[ [4, 2, 1, 1] , [4, 2, 1, 1] , [8] ]= 504*b
h[ [4, 2, 1, 1] , [4, 2, 1, 1] , [7, 1] ]= 160
h[ [4, 2, 1, 1] , [4, 2, 1, 1] , [6, 2] ]= 144
h[ [4, 2, 1, 1] , [4, 2, 1, 1] , [5, 3] ]= 120
h[ [4, 2, 1, 1] , [4, 2, 1, 1] , [4, 4] ]= 80
h[ [4, 1, 1, 1, 1] , [8] , [8] ]= 420*b^3 + 490*b^2 + 490*b
h[ [4, 1, 1, 1, 1] , [7, 1] , [8] ]= 240*b^2 + 120*b + 120
h[ [4, 1, 1, 1, 1] , [7, 1] , [7, 1] ]= 80*b
h[ [4, 1, 1, 1, 1] , [6, 2] , [8] ]= 220*b^2 + 100*b + 100
h[ [4, 1, 1, 1, 1] , [6, 2] , [7, 1] ]= 112*b
h[ [4, 1, 1, 1, 1] , [6, 2] , [6, 2] ]= 72*b
h[ [4, 1, 1, 1, 1] , [6, 1, 1] , [8] ]= 60*b
h[ [4, 1, 1, 1, 1] , [6, 1, 1] , [7, 1] ]= 8
h[ [4, 1, 1, 1, 1] , [6, 1, 1] , [6, 2] ]= 16
h[ [4, 1, 1, 1, 1] , [5, 3] , [8] ]= 208*b^2 + 88*b + 88
h[ [4, 1, 1, 1, 1] , [5, 3] , [7, 1] ]= 112*b
h[ [4, 1, 1, 1, 1] , [5, 3] , [6, 2] ]= 104*b
h[ [4, 1, 1, 1, 1] , [5, 3] , [6, 1, 1] ]= 24
h[ [4, 1, 1, 1, 1] , [5, 3] , [5, 3] ]= 64*b
h[ [4, 1, 1, 1, 1] , [5, 2, 1] , [8] ]= 120*b
h[ [4, 1, 1, 1, 1] , [5, 2, 1] , [7, 1] ]= 32
h[ [4, 1, 1, 1, 1] , [5, 2, 1] , [6, 2] ]= 32
h[ [4, 1, 1, 1, 1] , [5, 2, 1] , [5, 3] ]= 32
h[ [4, 1, 1, 1, 1] , [5, 1, 1, 1] , [8] ]= 8
h[ [4, 1, 1, 1, 1] , [4, 4] , [8] ]= 102*b^2 + 42*b + 42
h[ [4, 1, 1, 1, 1] , [4, 4] , [7, 1] ]= 56*b
h[ [4, 1, 1, 1, 1] , [4, 4] , [6, 2] ]= 52*b
h[ [4, 1, 1, 1, 1] , [4, 4] , [6, 1, 1] ]= 12
h[ [4, 1, 1, 1, 1] , [4, 4] , [5, 3] ]= 48*b
h[ [4, 1, 1, 1, 1] , [4, 4] , [5, 2, 1] ]= 24
h[ [4, 1, 1, 1, 1] , [4, 4] , [4, 4] ]= 6*b
h[ [4, 1, 1, 1, 1] , [4, 3, 1] , [8] ]= 120*b
h[ [4, 1, 1, 1, 1] , [4, 3, 1] , [7, 1] ]= 32
h[ [4, 1, 1, 1, 1] , [4, 3, 1] , [6, 2] ]= 48
h[ [4, 1, 1, 1, 1] , [4, 3, 1] , [5, 3] ]= 32
h[ [4, 1, 1, 1, 1] , [4, 3, 1] , [4, 4] ]= 8
h[ [4, 1, 1, 1, 1] , [4, 2, 2] , [8] ]= 60*b
h[ [4, 1, 1, 1, 1] , [4, 2, 2] , [7, 1] ]= 24
h[ [4, 1, 1, 1, 1] , [4, 2, 2] , [6, 2] ]= 8
h[ [4, 1, 1, 1, 1] , [4, 2, 2] , [5, 3] ]= 24
h[ [4, 1, 1, 1, 1] , [4, 2, 2] , [4, 4] ]= 4
h[ [4, 1, 1, 1, 1] , [4, 2, 1, 1] , [8] ]= 24
h[ [3, 3, 2] , [8] , [8] ]= 1120*b^5 + 2744*b^4 + 3832*b^3 + 2176*b^2 + 1088*b
h[ [3, 3, 2] , [7, 1] , [8] ]= 1280*b^4 + 2128*b^3 + 2448*b^2 + 640*b + 320
h[ [3, 3, 2] , [7, 1] , [7, 1] ]= 1280*b^3 + 1216*b^2 + 1216*b
h[ [3, 3, 2] , [6, 2] , [8] ]= 720*b^4 + 1144*b^3 + 1304*b^2 + 320*b + 160
h[ [3, 3, 2] , [6, 2] , [7, 1] ]= 768*b^3 + 688*b^2 + 688*b
h[ [3, 3, 2] , [6, 2] , [6, 2] ]= 452*b^3 + 400*b^2 + 400*b
h[ [3, 3, 2] , [6, 1, 1] , [8] ]= 720*b^3 + 688*b^2 + 688*b
h[ [3, 3, 2] , [6, 1, 1] , [7, 1] ]= 608*b^2 + 224*b + 224
h[ [3, 3, 2] , [6, 1, 1] , [6, 2] ]= 388*b^2 + 132*b + 132
h[ [3, 3, 2] , [6, 1, 1] , [6, 1, 1] ]= 228*b
h[ [3, 3, 2] , [5, 3] , [8] ]= 576*b^4 + 912*b^3 + 1040*b^2 + 256*b + 128
h[ [3, 3, 2] , [5, 3] , [7, 1] ]= 624*b^3 + 576*b^2 + 576*b
h[ [3, 3, 2] , [5, 3] , [6, 2] ]= 336*b^3 + 280*b^2 + 280*b
h[ [3, 3, 2] , [5, 3] , [6, 1, 1] ]= 296*b^2 + 112*b + 112
h[ [3, 3, 2] , [5, 3] , [5, 3] ]= 288*b^3 + 224*b^2 + 224*b
h[ [3, 3, 2] , [5, 2, 1] , [8] ]= 832*b^3 + 752*b^2 + 752*b
h[ [3, 3, 2] , [5, 2, 1] , [7, 1] ]= 728*b^2 + 248*b + 248
h[ [3, 3, 2] , [5, 2, 1] , [6, 2] ]= 448*b^2 + 152*b + 152
h[ [3, 3, 2] , [5, 2, 1] , [6, 1, 1] ]= 272*b
h[ [3, 3, 2] , [5, 2, 1] , [5, 3] ]= 360*b^2 + 104*b + 104
h[ [3, 3, 2] , [5, 2, 1] , [5, 2, 1] ]= 312*b
h[ [3, 3, 2] , [5, 1, 1, 1] , [8] ]= 256*b^2 + 96*b + 96
h[ [3, 3, 2] , [5, 1, 1, 1] , [7, 1] ]= 168*b
h[ [3, 3, 2] , [5, 1, 1, 1] , [6, 2] ]= 112*b
h[ [3, 3, 2] , [5, 1, 1, 1] , [6, 1, 1] ]= 40
h[ [3, 3, 2] , [5, 1, 1, 1] , [5, 3] ]= 72*b
h[ [3, 3, 2] , [5, 1, 1, 1] , [5, 2, 1] ]= 40
h[ [3, 3, 2] , [4, 4] , [8] ]= 280*b^4 + 428*b^3 + 492*b^2 + 128*b + 64
h[ [3, 3, 2] , [4, 4] , [7, 1] ]= 320*b^3 + 264*b^2 + 264*b
h[ [3, 3, 2] , [4, 4] , [6, 2] ]= 180*b^3 + 144*b^2 + 144*b
h[ [3, 3, 2] , [4, 4] , [6, 1, 1] ]= 180*b^2 + 52*b + 52
h[ [3, 3, 2] , [4, 4] , [5, 3] ]= 144*b^3 + 128*b^2 + 128*b
h[ [3, 3, 2] , [4, 4] , [5, 2, 1] ]= 208*b^2 + 72*b + 72
h[ [3, 3, 2] , [4, 4] , [5, 1, 1, 1] ]= 64*b
h[ [3, 3, 2] , [4, 4] , [4, 4] ]= 48*b^3 + 32*b^2 + 32*b
h[ [3, 3, 2] , [4, 3, 1] , [8] ]= 720*b^3 + 616*b^2 + 616*b
h[ [3, 3, 2] , [4, 3, 1] , [7, 1] ]= 680*b^2 + 224*b + 224
h[ [3, 3, 2] , [4, 3, 1] , [6, 2] ]= 392*b^2 + 112*b + 112
h[ [3, 3, 2] , [4, 3, 1] , [6, 1, 1] ]= 264*b
h[ [3, 3, 2] , [4, 3, 1] , [5, 3] ]= 344*b^2 + 112*b + 112
h[ [3, 3, 2] , [4, 3, 1] , [5, 2, 1] ]= 352*b
h[ [3, 3, 2] , [4, 3, 1] , [5, 1, 1, 1] ]= 48
h[ [3, 3, 2] , [4, 3, 1] , [4, 4] ]= 128*b^2 + 32*b + 32
h[ [3, 3, 2] , [4, 3, 1] , [4, 3, 1] ]= 256*b
h[ [3, 3, 2] , [4, 2, 2] , [8] ]= 260*b^3 + 208*b^2 + 208*b
h[ [3, 3, 2] , [4, 2, 2] , [7, 1] ]= 256*b^2 + 72*b + 72
h[ [3, 3, 2] , [4, 2, 2] , [6, 2] ]= 160*b^2 + 48*b + 48
h[ [3, 3, 2] , [4, 2, 2] , [6, 1, 1] ]= 112*b
h[ [3, 3, 2] , [4, 2, 2] , [5, 3] ]= 112*b^2 + 40*b + 40
h[ [3, 3, 2] , [4, 2, 2] , [5, 2, 1] ]= 136*b
h[ [3, 3, 2] , [4, 2, 2] , [5, 1, 1, 1] ]= 24
h[ [3, 3, 2] , [4, 2, 2] , [4, 4] ]= 44*b^2 + 4*b + 4
h[ [3, 3, 2] , [4, 2, 2] , [4, 3, 1] ]= 80*b
h[ [3, 3, 2] , [4, 2, 2] , [4, 2, 2] ]= 40*b
h[ [3, 3, 2] , [4, 2, 1, 1] , [8] ]= 480*b^2 + 168*b + 168
h[ [3, 3, 2] , [4, 2, 1, 1] , [7, 1] ]= 320*b
h[ [3, 3, 2] , [4, 2, 1, 1] , [6, 2] ]= 208*b
h[ [3, 3, 2] , [4, 2, 1, 1] , [6, 1, 1] ]= 72
h[ [3, 3, 2] , [4, 2, 1, 1] , [5, 3] ]= 176*b
h[ [3, 3, 2] , [4, 2, 1, 1] , [5, 2, 1] ]= 88
h[ [3, 3, 2] , [4, 2, 1, 1] , [4, 4] ]= 88*b
h[ [3, 3, 2] , [4, 2, 1, 1] , [4, 3, 1] ]= 88
h[ [3, 3, 2] , [4, 2, 1, 1] , [4, 2, 2] ]= 32
h[ [3, 3, 2] , [4, 1, 1, 1, 1] , [8] ]= 60*b
h[ [3, 3, 2] , [4, 1, 1, 1, 1] , [7, 1] ]= 24
h[ [3, 3, 2] , [4, 1, 1, 1, 1] , [6, 2] ]= 16
h[ [3, 3, 2] , [4, 1, 1, 1, 1] , [5, 3] ]= 8
h[ [3, 3, 2] , [4, 1, 1, 1, 1] , [4, 4] ]= 12
h[ [3, 3, 2] , [3, 3, 2] , [8] ]= 224*b^3 + 184*b^2 + 184*b
h[ [3, 3, 2] , [3, 3, 2] , [7, 1] ]= 216*b^2 + 72*b + 72
h[ [3, 3, 2] , [3, 3, 2] , [6, 2] ]= 116*b^2 + 36*b + 36
h[ [3, 3, 2] , [3, 3, 2] , [6, 1, 1] ]= 76*b
h[ [3, 3, 2] , [3, 3, 2] , [5, 3] ]= 96*b^2 + 16*b + 16
h[ [3, 3, 2] , [3, 3, 2] , [5, 2, 1] ]= 96*b
h[ [3, 3, 2] , [3, 3, 2] , [5, 1, 1, 1] ]= 8
h[ [3, 3, 2] , [3, 3, 2] , [4, 4] ]= 60*b^2 + 20*b + 20
h[ [3, 3, 2] , [3, 3, 2] , [4, 3, 1] ]= 112*b
h[ [3, 3, 2] , [3, 3, 2] , [4, 2, 2] ]= 40*b
h[ [3, 3, 2] , [3, 3, 2] , [4, 2, 1, 1] ]= 32
h[ [3, 3, 2] , [3, 3, 2] , [3, 3, 2] ]= 20*b
h[ [3, 3, 1, 1] , [8] , [8] ]= 1120*b^4 + 1960*b^3 + 2296*b^2 + 672*b + 336
h[ [3, 3, 1, 1] , [7, 1] , [8] ]= 960*b^3 + 960*b^2 + 960*b
h[ [3, 3, 1, 1] , [7, 1] , [7, 1] ]= 640*b^2 + 240*b + 240
h[ [3, 3, 1, 1] , [6, 2] , [8] ]= 720*b^3 + 680*b^2 + 680*b
h[ [3, 3, 1, 1] , [6, 2] , [7, 1] ]= 608*b^2 + 224*b + 224
h[ [3, 3, 1, 1] , [6, 2] , [6, 2] ]= 388*b^2 + 132*b + 132
h[ [3, 3, 1, 1] , [6, 1, 1] , [8] ]= 400*b^2 + 160*b + 160
h[ [3, 3, 1, 1] , [6, 1, 1] , [7, 1] ]= 192*b
h[ [3, 3, 1, 1] , [6, 1, 1] , [6, 2] ]= 228*b
h[ [3, 3, 1, 1] , [6, 1, 1] , [6, 1, 1] ]= 36
h[ [3, 3, 1, 1] , [5, 3] , [8] ]= 576*b^3 + 544*b^2 + 544*b
h[ [3, 3, 1, 1] , [5, 3] , [7, 1] ]= 464*b^2 + 176*b + 176
h[ [3, 3, 1, 1] , [5, 3] , [6, 2] ]= 336*b^2 + 112*b + 112
h[ [3, 3, 1, 1] , [5, 3] , [6, 1, 1] ]= 152*b
h[ [3, 3, 1, 1] , [5, 3] , [5, 3] ]= 272*b^2 + 96*b + 96
h[ [3, 3, 1, 1] , [5, 2, 1] , [8] ]= 608*b^2 + 224*b + 224
h[ [3, 3, 1, 1] , [5, 2, 1] , [7, 1] ]= 360*b
h[ [3, 3, 1, 1] , [5, 2, 1] , [6, 2] ]= 280*b
h[ [3, 3, 1, 1] , [5, 2, 1] , [6, 1, 1] ]= 72
h[ [3, 3, 1, 1] , [5, 2, 1] , [5, 3] ]= 264*b
h[ [3, 3, 1, 1] , [5, 2, 1] , [5, 2, 1] ]= 120
h[ [3, 3, 1, 1] , [5, 1, 1, 1] , [8] ]= 96*b
h[ [3, 3, 1, 1] , [5, 1, 1, 1] , [7, 1] ]= 24
h[ [3, 3, 1, 1] , [5, 1, 1, 1] , [6, 2] ]= 40
h[ [3, 3, 1, 1] , [5, 1, 1, 1] , [5, 3] ]= 24
h[ [3, 3, 1, 1] , [4, 4] , [8] ]= 264*b^3 + 252*b^2 + 252*b
h[ [3, 3, 1, 1] , [4, 4] , [7, 1] ]= 208*b^2 + 80*b + 80
h[ [3, 3, 1, 1] , [4, 4] , [6, 2] ]= 148*b^2 + 52*b + 52
h[ [3, 3, 1, 1] , [4, 4] , [6, 1, 1] ]= 68*b
h[ [3, 3, 1, 1] , [4, 4] , [5, 3] ]= 112*b^2 + 32*b + 32
h[ [3, 3, 1, 1] , [4, 4] , [5, 2, 1] ]= 88*b
h[ [3, 3, 1, 1] , [4, 4] , [5, 1, 1, 1] ]= 8
h[ [3, 3, 1, 1] , [4, 4] , [4, 4] ]= 72*b^2 + 28*b + 28
h[ [3, 3, 1, 1] , [4, 3, 1] , [8] ]= 512*b^2 + 176*b + 176
h[ [3, 3, 1, 1] , [4, 3, 1] , [7, 1] ]= 296*b
h[ [3, 3, 1, 1] , [4, 3, 1] , [6, 2] ]= 256*b
h[ [3, 3, 1, 1] , [4, 3, 1] , [6, 1, 1] ]= 48
h[ [3, 3, 1, 1] , [4, 3, 1] , [5, 3] ]= 184*b
h[ [3, 3, 1, 1] , [4, 3, 1] , [5, 2, 1] ]= 96
h[ [3, 3, 1, 1] , [4, 3, 1] , [4, 4] ]= 112*b
h[ [3, 3, 1, 1] , [4, 3, 1] , [4, 3, 1] ]= 104
h[ [3, 3, 1, 1] , [4, 2, 2] , [8] ]= 244*b^2 + 76*b + 76
h[ [3, 3, 1, 1] , [4, 2, 2] , [7, 1] ]= 184*b
h[ [3, 3, 1, 1] , [4, 2, 2] , [6, 2] ]= 96*b
h[ [3, 3, 1, 1] , [4, 2, 2] , [6, 1, 1] ]= 48
h[ [3, 3, 1, 1] , [4, 2, 2] , [5, 3] ]= 80*b
h[ [3, 3, 1, 1] , [4, 2, 2] , [5, 2, 1] ]= 32
h[ [3, 3, 1, 1] , [4, 2, 2] , [4, 4] ]= 52*b
h[ [3, 3, 1, 1] , [4, 2, 2] , [4, 3, 1] ]= 56
h[ [3, 3, 1, 1] , [4, 2, 2] , [4, 2, 2] ]= 24
h[ [3, 3, 1, 1] , [4, 2, 1, 1] , [8] ]= 240*b
h[ [3, 3, 1, 1] , [4, 2, 1, 1] , [7, 1] ]= 80
h[ [3, 3, 1, 1] , [4, 2, 1, 1] , [6, 2] ]= 72
h[ [3, 3, 1, 1] , [4, 2, 1, 1] , [5, 3] ]= 64
h[ [3, 3, 1, 1] , [4, 2, 1, 1] , [4, 4] ]= 24
h[ [3, 3, 1, 1] , [4, 1, 1, 1, 1] , [8] ]= 12
h[ [3, 3, 1, 1] , [3, 3, 2] , [8] ]= 224*b^2 + 64*b + 64
h[ [3, 3, 1, 1] , [3, 3, 2] , [7, 1] ]= 168*b
h[ [3, 3, 1, 1] , [3, 3, 2] , [6, 2] ]= 100*b
h[ [3, 3, 1, 1] , [3, 3, 2] , [6, 1, 1] ]= 36
h[ [3, 3, 1, 1] , [3, 3, 2] , [5, 3] ]= 88*b
h[ [3, 3, 1, 1] , [3, 3, 2] , [5, 2, 1] ]= 64
h[ [3, 3, 1, 1] , [3, 3, 2] , [4, 4] ]= 28*b
h[ [3, 3, 1, 1] , [3, 3, 2] , [4, 3, 1] ]= 32
h[ [3, 3, 1, 1] , [3, 3, 2] , [4, 2, 2] ]= 8
h[ [3, 3, 1, 1] , [3, 3, 2] , [3, 3, 2] ]= 20
h[ [3, 3, 1, 1] , [3, 3, 1, 1] , [8] ]= 112*b
h[ [3, 3, 1, 1] , [3, 3, 1, 1] , [7, 1] ]= 40
h[ [3, 3, 1, 1] , [3, 3, 1, 1] , [6, 2] ]= 36
h[ [3, 3, 1, 1] , [3, 3, 1, 1] , [5, 3] ]= 16
h[ [3, 3, 1, 1] , [3, 3, 1, 1] , [4, 4] ]= 20
h[ [3, 2, 2, 1] , [8] , [8] ]= 1680*b^4 + 2744*b^3 + 3136*b^2 + 784*b + 392
h[ [3, 2, 2, 1] , [7, 1] , [8] ]= 1680*b^3 + 1584*b^2 + 1584*b
h[ [3, 2, 2, 1] , [7, 1] , [7, 1] ]= 1400*b^2 + 520*b + 520
h[ [3, 2, 2, 1] , [6, 2] , [8] ]= 1040*b^3 + 944*b^2 + 944*b
h[ [3, 2, 2, 1] , [6, 2] , [7, 1] ]= 880*b^2 + 304*b + 304
h[ [3, 2, 2, 1] , [6, 2] , [6, 2] ]= 592*b^2 + 200*b + 200
h[ [3, 2, 2, 1] , [6, 1, 1] , [8] ]= 760*b^2 + 280*b + 280
h[ [3, 2, 2, 1] , [6, 1, 1] , [7, 1] ]= 480*b
h[ [3, 2, 2, 1] , [6, 1, 1] , [6, 2] ]= 312*b
h[ [3, 2, 2, 1] , [6, 1, 1] , [6, 1, 1] ]= 96
h[ [3, 2, 2, 1] , [5, 3] , [8] ]= 848*b^3 + 720*b^2 + 720*b
h[ [3, 2, 2, 1] , [5, 3] , [7, 1] ]= 784*b^2 + 256*b + 256
h[ [3, 2, 2, 1] , [5, 3] , [6, 2] ]= 464*b^2 + 144*b + 144
h[ [3, 2, 2, 1] , [5, 3] , [6, 1, 1] ]= 288*b
h[ [3, 2, 2, 1] , [5, 3] , [5, 3] ]= 392*b^2 + 104*b + 104
h[ [3, 2, 2, 1] , [5, 2, 1] , [8] ]= 1040*b^2 + 368*b + 368
h[ [3, 2, 2, 1] , [5, 2, 1] , [7, 1] ]= 672*b
h[ [3, 2, 2, 1] , [5, 2, 1] , [6, 2] ]= 448*b
h[ [3, 2, 2, 1] , [5, 2, 1] , [6, 1, 1] ]= 144
h[ [3, 2, 2, 1] , [5, 2, 1] , [5, 3] ]= 384*b
h[ [3, 2, 2, 1] , [5, 2, 1] , [5, 2, 1] ]= 184
h[ [3, 2, 2, 1] , [5, 1, 1, 1] , [8] ]= 192*b
h[ [3, 2, 2, 1] , [5, 1, 1, 1] , [7, 1] ]= 72
h[ [3, 2, 2, 1] , [5, 1, 1, 1] , [6, 2] ]= 48
h[ [3, 2, 2, 1] , [5, 1, 1, 1] , [5, 3] ]= 40
h[ [3, 2, 2, 1] , [4, 4] , [8] ]= 408*b^3 + 336*b^2 + 336*b
h[ [3, 2, 2, 1] , [4, 4] , [7, 1] ]= 392*b^2 + 120*b + 120
h[ [3, 2, 2, 1] , [4, 4] , [6, 2] ]= 240*b^2 + 72*b + 72
h[ [3, 2, 2, 1] , [4, 4] , [6, 1, 1] ]= 160*b
h[ [3, 2, 2, 1] , [4, 4] , [5, 3] ]= 184*b^2 + 56*b + 56
h[ [3, 2, 2, 1] , [4, 4] , [5, 2, 1] ]= 208*b
h[ [3, 2, 2, 1] , [4, 4] , [5, 1, 1, 1] ]= 32
h[ [3, 2, 2, 1] , [4, 4] , [4, 4] ]= 72*b^2 + 16*b + 16
h[ [3, 2, 2, 1] , [4, 3, 1] , [8] ]= 896*b^2 + 272*b + 272
h[ [3, 2, 2, 1] , [4, 3, 1] , [7, 1] ]= 648*b
h[ [3, 2, 2, 1] , [4, 3, 1] , [6, 2] ]= 384*b
h[ [3, 2, 2, 1] , [4, 3, 1] , [6, 1, 1] ]= 144
h[ [3, 2, 2, 1] , [4, 3, 1] , [5, 3] ]= 352*b
h[ [3, 2, 2, 1] , [4, 3, 1] , [5, 2, 1] ]= 200
h[ [3, 2, 2, 1] , [4, 3, 1] , [4, 4] ]= 136*b
h[ [3, 2, 2, 1] , [4, 3, 1] , [4, 3, 1] ]= 160
h[ [3, 2, 2, 1] , [4, 2, 2] , [8] ]= 352*b^2 + 112*b + 112
h[ [3, 2, 2, 1] , [4, 2, 2] , [7, 1] ]= 232*b
h[ [3, 2, 2, 1] , [4, 2, 2] , [6, 2] ]= 176*b
h[ [3, 2, 2, 1] , [4, 2, 2] , [6, 1, 1] ]= 48
h[ [3, 2, 2, 1] , [4, 2, 2] , [5, 3] ]= 128*b
h[ [3, 2, 2, 1] , [4, 2, 2] , [5, 2, 1] ]= 88
h[ [3, 2, 2, 1] , [4, 2, 2] , [4, 4] ]= 56*b
h[ [3, 2, 2, 1] , [4, 2, 2] , [4, 3, 1] ]= 48
h[ [3, 2, 2, 1] , [4, 2, 2] , [4, 2, 2] ]= 24
h[ [3, 2, 2, 1] , [4, 2, 1, 1] , [8] ]= 456*b
h[ [3, 2, 2, 1] , [4, 2, 1, 1] , [7, 1] ]= 176
h[ [3, 2, 2, 1] , [4, 2, 1, 1] , [6, 2] ]= 120
h[ [3, 2, 2, 1] , [4, 2, 1, 1] , [5, 3] ]= 112
h[ [3, 2, 2, 1] , [4, 2, 1, 1] , [4, 4] ]= 48
h[ [3, 2, 2, 1] , [4, 1, 1, 1, 1] , [8] ]= 24
h[ [3, 2, 2, 1] , [3, 3, 2] , [8] ]= 312*b^2 + 88*b + 88
h[ [3, 2, 2, 1] , [3, 3, 2] , [7, 1] ]= 224*b
h[ [3, 2, 2, 1] , [3, 3, 2] , [6, 2] ]= 136*b
h[ [3, 2, 2, 1] , [3, 3, 2] , [6, 1, 1] ]= 48
h[ [3, 2, 2, 1] , [3, 3, 2] , [5, 3] ]= 112*b
h[ [3, 2, 2, 1] , [3, 3, 2] , [5, 2, 1] ]= 56
h[ [3, 2, 2, 1] , [3, 3, 2] , [4, 4] ]= 64*b
h[ [3, 2, 2, 1] , [3, 3, 2] , [4, 3, 1] ]= 72
h[ [3, 2, 2, 1] , [3, 3, 2] , [4, 2, 2] ]= 32
h[ [3, 2, 2, 1] , [3, 3, 2] , [3, 3, 2] ]= 16
h[ [3, 2, 2, 1] , [3, 3, 1, 1] , [8] ]= 208*b
h[ [3, 2, 2, 1] , [3, 3, 1, 1] , [7, 1] ]= 88
h[ [3, 2, 2, 1] , [3, 3, 1, 1] , [6, 2] ]= 48
h[ [3, 2, 2, 1] , [3, 3, 1, 1] , [5, 3] ]= 56
h[ [3, 2, 2, 1] , [3, 3, 1, 1] , [4, 4] ]= 16
h[ [3, 2, 2, 1] , [3, 2, 2, 1] , [8] ]= 352*b
h[ [3, 2, 2, 1] , [3, 2, 2, 1] , [7, 1] ]= 136
h[ [3, 2, 2, 1] , [3, 2, 2, 1] , [6, 2] ]= 96
h[ [3, 2, 2, 1] , [3, 2, 2, 1] , [5, 3] ]= 72
h[ [3, 2, 2, 1] , [3, 2, 2, 1] , [4, 4] ]= 48
h[ [3, 2, 1, 1, 1] , [8] , [8] ]= 1120*b^3 + 1120*b^2 + 1120*b
h[ [3, 2, 1, 1, 1] , [7, 1] , [8] ]= 800*b^2 + 320*b + 320
h[ [3, 2, 1, 1, 1] , [7, 1] , [7, 1] ]= 400*b
h[ [3, 2, 1, 1, 1] , [6, 2] , [8] ]= 640*b^2 + 240*b + 240
h[ [3, 2, 1, 1, 1] , [6, 2] , [7, 1] ]= 384*b
h[ [3, 2, 1, 1, 1] , [6, 2] , [6, 2] ]= 280*b
h[ [3, 2, 1, 1, 1] , [6, 1, 1] , [8] ]= 240*b
h[ [3, 2, 1, 1, 1] , [6, 1, 1] , [7, 1] ]= 64
h[ [3, 2, 1, 1, 1] , [6, 1, 1] , [6, 2] ]= 80
h[ [3, 2, 1, 1, 1] , [5, 3] , [8] ]= 544*b^2 + 192*b + 192
h[ [3, 2, 1, 1, 1] , [5, 3] , [7, 1] ]= 336*b
h[ [3, 2, 1, 1, 1] , [5, 3] , [6, 2] ]= 256*b
h[ [3, 2, 1, 1, 1] , [5, 3] , [6, 1, 1] ]= 64
h[ [3, 2, 1, 1, 1] , [5, 3] , [5, 3] ]= 208*b
h[ [3, 2, 1, 1, 1] , [5, 2, 1] , [8] ]= 416*b
h[ [3, 2, 1, 1, 1] , [5, 2, 1] , [7, 1] ]= 136
h[ [3, 2, 1, 1, 1] , [5, 2, 1] , [6, 2] ]= 112
h[ [3, 2, 1, 1, 1] , [5, 2, 1] , [5, 3] ]= 120
h[ [3, 2, 1, 1, 1] , [5, 1, 1, 1] , [8] ]= 32
h[ [3, 2, 1, 1, 1] , [4, 4] , [8] ]= 256*b^2 + 88*b + 88
h[ [3, 2, 1, 1, 1] , [4, 4] , [7, 1] ]= 160*b
h[ [3, 2, 1, 1, 1] , [4, 4] , [6, 2] ]= 120*b
h[ [3, 2, 1, 1, 1] , [4, 4] , [6, 1, 1] ]= 32
h[ [3, 2, 1, 1, 1] , [4, 4] , [5, 3] ]= 96*b
h[ [3, 2, 1, 1, 1] , [4, 4] , [5, 2, 1] ]= 48
h[ [3, 2, 1, 1, 1] , [4, 4] , [4, 4] ]= 48*b
h[ [3, 2, 1, 1, 1] , [4, 3, 1] , [8] ]= 384*b
h[ [3, 2, 1, 1, 1] , [4, 3, 1] , [7, 1] ]= 136
h[ [3, 2, 1, 1, 1] , [4, 3, 1] , [6, 2] ]= 112
h[ [3, 2, 1, 1, 1] , [4, 3, 1] , [5, 3] ]= 88
h[ [3, 2, 1, 1, 1] , [4, 3, 1] , [4, 4] ]= 48
h[ [3, 2, 1, 1, 1] , [4, 2, 2] , [8] ]= 184*b
h[ [3, 2, 1, 1, 1] , [4, 2, 2] , [7, 1] ]= 72
h[ [3, 2, 1, 1, 1] , [4, 2, 2] , [6, 2] ]= 48
h[ [3, 2, 1, 1, 1] , [4, 2, 2] , [5, 3] ]= 40
h[ [3, 2, 1, 1, 1] , [4, 2, 2] , [4, 4] ]= 24
h[ [3, 2, 1, 1, 1] , [4, 2, 1, 1] , [8] ]= 96
h[ [3, 2, 1, 1, 1] , [3, 3, 2] , [8] ]= 176*b
h[ [3, 2, 1, 1, 1] , [3, 3, 2] , [7, 1] ]= 72
h[ [3, 2, 1, 1, 1] , [3, 3, 2] , [6, 2] ]= 48
h[ [3, 2, 1, 1, 1] , [3, 3, 2] , [5, 3] ]= 40
h[ [3, 2, 1, 1, 1] , [3, 3, 2] , [4, 4] ]= 16
h[ [3, 2, 1, 1, 1] , [3, 3, 1, 1] , [8] ]= 48
h[ [3, 2, 1, 1, 1] , [3, 2, 2, 1] , [8] ]= 96
h[ [3, 1, 1, 1, 1, 1] , [8] , [8] ]= 112*b^2 + 56*b + 56
h[ [3, 1, 1, 1, 1, 1] , [7, 1] , [8] ]= 48*b
h[ [3, 1, 1, 1, 1, 1] , [7, 1] , [7, 1] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [6, 2] , [8] ]= 48*b
h[ [3, 1, 1, 1, 1, 1] , [6, 2] , [7, 1] ]= 16
h[ [3, 1, 1, 1, 1, 1] , [6, 2] , [6, 2] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [6, 1, 1] , [8] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [5, 3] , [8] ]= 48*b
h[ [3, 1, 1, 1, 1, 1] , [5, 3] , [7, 1] ]= 16
h[ [3, 1, 1, 1, 1, 1] , [5, 3] , [6, 2] ]= 16
h[ [3, 1, 1, 1, 1, 1] , [5, 3] , [5, 3] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [5, 2, 1] , [8] ]= 16
h[ [3, 1, 1, 1, 1, 1] , [4, 4] , [8] ]= 24*b
h[ [3, 1, 1, 1, 1, 1] , [4, 4] , [7, 1] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [4, 4] , [6, 2] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [4, 4] , [5, 3] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [4, 3, 1] , [8] ]= 16
h[ [3, 1, 1, 1, 1, 1] , [4, 2, 2] , [8] ]= 8
h[ [3, 1, 1, 1, 1, 1] , [3, 3, 2] , [8] ]= 8
h[ [2, 2, 2, 2] , [8] , [8] ]= 105*b^4 + 160*b^3 + 181*b^2 + 42*b + 21
h[ [2, 2, 2, 2] , [7, 1] , [8] ]= 120*b^3 + 104*b^2 + 104*b
h[ [2, 2, 2, 2] , [7, 1] , [7, 1] ]= 120*b^2 + 40*b + 40
h[ [2, 2, 2, 2] , [6, 2] , [8] ]= 60*b^3 + 52*b^2 + 52*b
h[ [2, 2, 2, 2] , [6, 2] , [7, 1] ]= 48*b^2 + 16*b + 16
h[ [2, 2, 2, 2] , [6, 2] , [6, 2] ]= 36*b^2 + 12*b + 12
h[ [2, 2, 2, 2] , [6, 1, 1] , [8] ]= 60*b^2 + 20*b + 20
h[ [2, 2, 2, 2] , [6, 1, 1] , [7, 1] ]= 48*b
h[ [2, 2, 2, 2] , [6, 1, 1] , [6, 2] ]= 12*b
h[ [2, 2, 2, 2] , [6, 1, 1] , [6, 1, 1] ]= 12
h[ [2, 2, 2, 2] , [5, 3] , [8] ]= 56*b^3 + 40*b^2 + 40*b
h[ [2, 2, 2, 2] , [5, 3] , [7, 1] ]= 64*b^2 + 16*b + 16
h[ [2, 2, 2, 2] , [5, 3] , [6, 2] ]= 32*b^2 + 8*b + 8
h[ [2, 2, 2, 2] , [5, 3] , [6, 1, 1] ]= 32*b
h[ [2, 2, 2, 2] , [5, 3] , [5, 3] ]= 24*b^2 + 8*b + 8
h[ [2, 2, 2, 2] , [5, 2, 1] , [8] ]= 72*b^2 + 24*b + 24
h[ [2, 2, 2, 2] , [5, 2, 1] , [7, 1] ]= 48*b
h[ [2, 2, 2, 2] , [5, 2, 1] , [6, 2] ]= 32*b
h[ [2, 2, 2, 2] , [5, 2, 1] , [6, 1, 1] ]= 8
h[ [2, 2, 2, 2] , [5, 2, 1] , [5, 3] ]= 32*b
h[ [2, 2, 2, 2] , [5, 2, 1] , [5, 2, 1] ]= 24
h[ [2, 2, 2, 2] , [5, 1, 1, 1] , [8] ]= 16*b
h[ [2, 2, 2, 2] , [5, 1, 1, 1] , [7, 1] ]= 8
h[ [2, 2, 2, 2] , [5, 1, 1, 1] , [5, 3] ]= 8
h[ [2, 2, 2, 2] , [4, 4] , [8] ]= 24*b^3 + 19*b^2 + 19*b
h[ [2, 2, 2, 2] , [4, 4] , [7, 1] ]= 24*b^2 + 8*b + 8
h[ [2, 2, 2, 2] , [4, 4] , [6, 2] ]= 12*b^2 + 4*b + 4
h[ [2, 2, 2, 2] , [4, 4] , [6, 1, 1] ]= 8*b
h[ [2, 2, 2, 2] , [4, 4] , [5, 3] ]= 8*b^2
h[ [2, 2, 2, 2] , [4, 4] , [5, 2, 1] ]= 8*b
h[ [2, 2, 2, 2] , [4, 4] , [4, 4] ]= 9*b^2 + 3*b + 3
h[ [2, 2, 2, 2] , [4, 3, 1] , [8] ]= 64*b^2 + 16*b + 16
h[ [2, 2, 2, 2] , [4, 3, 1] , [7, 1] ]= 56*b
h[ [2, 2, 2, 2] , [4, 3, 1] , [6, 2] ]= 24*b
h[ [2, 2, 2, 2] , [4, 3, 1] , [6, 1, 1] ]= 16
h[ [2, 2, 2, 2] , [4, 3, 1] , [5, 3] ]= 16*b
h[ [2, 2, 2, 2] , [4, 3, 1] , [5, 2, 1] ]= 8
h[ [2, 2, 2, 2] , [4, 3, 1] , [4, 4] ]= 16*b
h[ [2, 2, 2, 2] , [4, 3, 1] , [4, 3, 1] ]= 16
h[ [2, 2, 2, 2] , [4, 2, 2] , [8] ]= 18*b^2 + 6*b + 6
h[ [2, 2, 2, 2] , [4, 2, 2] , [7, 1] ]= 8*b
h[ [2, 2, 2, 2] , [4, 2, 2] , [6, 2] ]= 8*b
h[ [2, 2, 2, 2] , [4, 2, 2] , [5, 3] ]= 8*b
h[ [2, 2, 2, 2] , [4, 2, 2] , [4, 4] ]= 6*b
h[ [2, 2, 2, 2] , [4, 2, 2] , [4, 3, 1] ]= 8
h[ [2, 2, 2, 2] , [4, 2, 2] , [4, 2, 2] ]= 4
h[ [2, 2, 2, 2] , [4, 2, 1, 1] , [8] ]= 36*b
h[ [2, 2, 2, 2] , [4, 2, 1, 1] , [7, 1] ]= 16
h[ [2, 2, 2, 2] , [4, 2, 1, 1] , [6, 2] ]= 8
h[ [2, 2, 2, 2] , [4, 2, 1, 1] , [5, 3] ]= 8
h[ [2, 2, 2, 2] , [4, 2, 1, 1] , [4, 4] ]= 4
h[ [2, 2, 2, 2] , [4, 1, 1, 1, 1] , [8] ]= 2
h[ [2, 2, 2, 2] , [3, 3, 2] , [8] ]= 20*b^2 + 4*b + 4
h[ [2, 2, 2, 2] , [3, 3, 2] , [7, 1] ]= 16*b
h[ [2, 2, 2, 2] , [3, 3, 2] , [6, 2] ]= 12*b
h[ [2, 2, 2, 2] , [3, 3, 2] , [6, 1, 1] ]= 4
h[ [2, 2, 2, 2] , [3, 3, 2] , [5, 3] ]= 8*b
h[ [2, 2, 2, 2] , [3, 3, 2] , [5, 2, 1] ]= 8
h[ [2, 2, 2, 2] , [3, 3, 2] , [3, 3, 2] ]= 4
h[ [2, 2, 2, 2] , [3, 3, 1, 1] , [8] ]= 16*b
h[ [2, 2, 2, 2] , [3, 3, 1, 1] , [7, 1] ]= 8
h[ [2, 2, 2, 2] , [3, 3, 1, 1] , [6, 2] ]= 4
h[ [2, 2, 2, 2] , [3, 3, 1, 1] , [4, 4] ]= 4
h[ [2, 2, 2, 2] , [3, 2, 2, 1] , [8] ]= 24*b
h[ [2, 2, 2, 2] , [3, 2, 2, 1] , [7, 1] ]= 8
h[ [2, 2, 2, 2] , [3, 2, 2, 1] , [6, 2] ]= 8
h[ [2, 2, 2, 2] , [3, 2, 2, 1] , [5, 3] ]= 8
h[ [2, 2, 2, 2] , [3, 2, 1, 1, 1] , [8] ]= 8
h[ [2, 2, 2, 2] , [2, 2, 2, 2] , [8] ]= b
h[ [2, 2, 2, 2] , [2, 2, 2, 2] , [4, 4] ]= 1
h[ [2, 2, 2, 1, 1] , [8] , [8] ]= 420*b^3 + 364*b^2 + 364*b
h[ [2, 2, 2, 1, 1] , [7, 1] , [8] ]= 360*b^2 + 120*b + 120
h[ [2, 2, 2, 1, 1] , [7, 1] , [7, 1] ]= 240*b
h[ [2, 2, 2, 1, 1] , [6, 2] , [8] ]= 240*b^2 + 80*b + 80
h[ [2, 2, 2, 1, 1] , [6, 2] , [7, 1] ]= 144*b
h[ [2, 2, 2, 1, 1] , [6, 2] , [6, 2] ]= 120*b
h[ [2, 2, 2, 1, 1] , [6, 1, 1] , [8] ]= 120*b
h[ [2, 2, 2, 1, 1] , [6, 1, 1] , [7, 1] ]= 48
h[ [2, 2, 2, 1, 1] , [6, 1, 1] , [6, 2] ]= 24
h[ [2, 2, 2, 1, 1] , [5, 3] , [8] ]= 200*b^2 + 56*b + 56
h[ [2, 2, 2, 1, 1] , [5, 3] , [7, 1] ]= 144*b
h[ [2, 2, 2, 1, 1] , [5, 3] , [6, 2] ]= 88*b
h[ [2, 2, 2, 1, 1] , [5, 3] , [6, 1, 1] ]= 32
h[ [2, 2, 2, 1, 1] , [5, 3] , [5, 3] ]= 80*b
h[ [2, 2, 2, 1, 1] , [5, 2, 1] , [8] ]= 192*b
h[ [2, 2, 2, 1, 1] , [5, 2, 1] , [7, 1] ]= 72
h[ [2, 2, 2, 1, 1] , [5, 2, 1] , [6, 2] ]= 56
h[ [2, 2, 2, 1, 1] , [5, 2, 1] , [5, 3] ]= 40
h[ [2, 2, 2, 1, 1] , [5, 1, 1, 1] , [8] ]= 16
h[ [2, 2, 2, 1, 1] , [4, 4] , [8] ]= 96*b^2 + 24*b + 24
h[ [2, 2, 2, 1, 1] , [4, 4] , [7, 1] ]= 72*b
h[ [2, 2, 2, 1, 1] , [4, 4] , [6, 2] ]= 48*b
h[ [2, 2, 2, 1, 1] , [4, 4] , [6, 1, 1] ]= 16
h[ [2, 2, 2, 1, 1] , [4, 4] , [5, 3] ]= 32*b
h[ [2, 2, 2, 1, 1] , [4, 4] , [5, 2, 1] ]= 24
h[ [2, 2, 2, 1, 1] , [4, 4] , [4, 4] ]= 16*b
h[ [2, 2, 2, 1, 1] , [4, 3, 1] , [8] ]= 168*b
h[ [2, 2, 2, 1, 1] , [4, 3, 1] , [7, 1] ]= 72
h[ [2, 2, 2, 1, 1] , [4, 3, 1] , [6, 2] ]= 40
h[ [2, 2, 2, 1, 1] , [4, 3, 1] , [5, 3] ]= 40
h[ [2, 2, 2, 1, 1] , [4, 3, 1] , [4, 4] ]= 16
h[ [2, 2, 2, 1, 1] , [4, 2, 2] , [8] ]= 72*b
h[ [2, 2, 2, 1, 1] , [4, 2, 2] , [7, 1] ]= 24
h[ [2, 2, 2, 1, 1] , [4, 2, 2] , [6, 2] ]= 24
h[ [2, 2, 2, 1, 1] , [4, 2, 2] , [5, 3] ]= 16
h[ [2, 2, 2, 1, 1] , [4, 2, 2] , [4, 4] ]= 8
h[ [2, 2, 2, 1, 1] , [4, 2, 1, 1] , [8] ]= 48
h[ [2, 2, 2, 1, 1] , [3, 3, 2] , [8] ]= 64*b
h[ [2, 2, 2, 1, 1] , [3, 3, 2] , [7, 1] ]= 24
h[ [2, 2, 2, 1, 1] , [3, 3, 2] , [6, 2] ]= 16
h[ [2, 2, 2, 1, 1] , [3, 3, 2] , [5, 3] ]= 16
h[ [2, 2, 2, 1, 1] , [3, 3, 2] , [4, 4] ]= 8
h[ [2, 2, 2, 1, 1] , [3, 3, 1, 1] , [8] ]= 24
h[ [2, 2, 2, 1, 1] , [3, 2, 2, 1] , [8] ]= 48
h[ [2, 2, 2, 1, 1] , [2, 2, 2, 2] , [8] ]= 4
h[ [2, 2, 1, 1, 1, 1] , [8] , [8] ]= 210*b^2 + 70*b + 70
h[ [2, 2, 1, 1, 1, 1] , [7, 1] , [8] ]= 120*b
h[ [2, 2, 1, 1, 1, 1] , [7, 1] , [7, 1] ]= 40
h[ [2, 2, 1, 1, 1, 1] , [6, 2] , [8] ]= 100*b
h[ [2, 2, 1, 1, 1, 1] , [6, 2] , [7, 1] ]= 32
h[ [2, 2, 1, 1, 1, 1] , [6, 2] , [6, 2] ]= 32
h[ [2, 2, 1, 1, 1, 1] , [6, 1, 1] , [8] ]= 20
h[ [2, 2, 1, 1, 1, 1] , [5, 3] , [8] ]= 88*b
h[ [2, 2, 1, 1, 1, 1] , [5, 3] , [7, 1] ]= 32
h[ [2, 2, 1, 1, 1, 1] , [5, 3] , [6, 2] ]= 24
h[ [2, 2, 1, 1, 1, 1] , [5, 3] , [5, 3] ]= 24
h[ [2, 2, 1, 1, 1, 1] , [5, 2, 1] , [8] ]= 40
h[ [2, 2, 1, 1, 1, 1] , [4, 4] , [8] ]= 42*b
h[ [2, 2, 1, 1, 1, 1] , [4, 4] , [7, 1] ]= 16
h[ [2, 2, 1, 1, 1, 1] , [4, 4] , [6, 2] ]= 12
h[ [2, 2, 1, 1, 1, 1] , [4, 4] , [5, 3] ]= 8
h[ [2, 2, 1, 1, 1, 1] , [4, 4] , [4, 4] ]= 6
h[ [2, 2, 1, 1, 1, 1] , [4, 3, 1] , [8] ]= 40
h[ [2, 2, 1, 1, 1, 1] , [4, 2, 2] , [8] ]= 20
h[ [2, 2, 1, 1, 1, 1] , [3, 3, 2] , [8] ]= 20
h[ [2, 1, 1, 1, 1, 1, 1] , [8] , [8] ]= 28*b
h[ [2, 1, 1, 1, 1, 1, 1] , [7, 1] , [8] ]= 8
h[ [2, 1, 1, 1, 1, 1, 1] , [6, 2] , [8] ]= 8
h[ [2, 1, 1, 1, 1, 1, 1] , [5, 3] , [8] ]= 8
h[ [2, 1, 1, 1, 1, 1, 1] , [4, 4] , [8] ]= 4
h[ [1, 1, 1, 1, 1, 1, 1, 1] , [8] , [8] ]= 1

==> Coefficients_h_k=4.txt <==
h[ [1] , [1] , [1] , [1] , [1] , [1] ]= 1
h[ [2] , [2] , [2] , [2] , [2] , [2] ]= b^4 + 3*b^3 + 4*b^2 + 2*b + 1
h[ [1, 1] , [2] , [2] , [2] , [2] , [2] ]= b^3 + 2*b^2 + 2*b
h[ [1, 1] , [1, 1] , [2] , [2] , [2] , [2] ]= b^2 + b + 1
h[ [1, 1] , [1, 1] , [1, 1] , [2] , [2] , [2] ]= b
h[ [1, 1] , [1, 1] , [1, 1] , [1, 1] , [2] , [2] ]= 1
h[ [3] , [3] , [3] , [3] , [3] , [3] ]= 16*b^8 + 104*b^7 + 308*b^6 + 530*b^5 + 581*b^4 + 410*b^3 + 188*b^2 + 44*b + 11
h[ [2, 1] , [3] , [3] , [3] , [3] , [3] ]= 24*b^7 + 132*b^6 + 330*b^5 + 465*b^4 + 405*b^3 + 207*b^2 + 69*b
h[ [2, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 36*b^6 + 162*b^5 + 333*b^4 + 366*b^3 + 243*b^2 + 72*b + 24
h[ [2, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 54*b^5 + 189*b^4 + 309*b^3 + 240*b^2 + 120*b
h[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 81*b^4 + 204*b^3 + 258*b^2 + 108*b + 54
h[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 120*b^3 + 189*b^2 + 189*b
h[ [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 171*b^2 + 120*b + 120
h[ [1, 1, 1] , [3] , [3] , [3] , [3] , [3] ]= 8*b^6 + 36*b^5 + 74*b^4 + 81*b^3 + 53*b^2 + 15*b + 5
h[ [1, 1, 1] , [2, 1] , [3] , [3] , [3] , [3] ]= 12*b^5 + 42*b^4 + 69*b^3 + 54*b^2 + 27*b
h[ [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] , [3] ]= 18*b^4 + 45*b^3 + 57*b^2 + 24*b + 12
h[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 27*b^3 + 42*b^2 + 42*b
h[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 39*b^2 + 27*b + 27
h[ [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 51*b
h[ [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] , [3] ]= 4*b^4 + 10*b^3 + 13*b^2 + 6*b + 3
h[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] , [3] ]= 6*b^3 + 9*b^2 + 9*b
h[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] , [3] ]= 9*b^2 + 6*b + 6
h[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [3] ]= 12*b
h[ [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [2, 1] , [2, 1] ]= 12
h[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] , [3] ]= 2*b^2 + b + 1
h[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [3] , [3] ]= 3*b
h[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [2, 1] , [2, 1] , [3] ]= 3
h[ [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [1, 1, 1] , [3] , [3] ]= 1
h[ [4] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^12 + 13176*b^11 + 62460*b^10 + 181590*b^9 + 359791*b^8 + 510890*b^7 + 532624*b^6 + 410300*b^5 + 231881*b^4 + 93420*b^3 + 25900*b^2 + 3936*b + 656
h[ [3, 1] , [4] , [4] , [4] , [4] , [4] ]= 1728*b^11 + 15840*b^10 + 67440*b^9 + 174680*b^8 + 305020*b^7 + 376040*b^6 + 333760*b^5 + 212720*b^4 + 95780*b^3 + 28400*b^2 + 5680*b
h[ [3, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 2304*b^10 + 18816*b^9 + 71104*b^8 + 161824*b^7 + 244976*b^6 + 256672*b^5 + 188672*b^4 + 95296*b^3 + 32464*b^2 + 5760*b + 1152
h[ [3, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 3072*b^9 + 22016*b^8 + 72768*b^7 + 142912*b^6 + 183552*b^5 + 158528*b^4 + 92864*b^3 + 34304*b^2 + 8576*b
h[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 4096*b^8 + 25280*b^7 + 71808*b^6 + 118848*b^5 + 125952*b^4 + 85568*b^3 + 38080*b^2 + 8192*b + 2048
h[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 5440*b^7 + 28224*b^6 + 67456*b^5 + 91008*b^4 + 76864*b^3 + 37632*b^2 + 12544*b
h[ [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 7136*b^6 + 30128*b^5 + 59064*b^4 + 61612*b^3 + 40156*b^2 + 11220*b + 3740
h[ [2, 2] , [4] , [4] , [4] , [4] , [4] ]= 648*b^11 + 5940*b^10 + 25290*b^9 + 65505*b^8 + 114390*b^7 + 141055*b^6 + 125255*b^5 + 79900*b^4 + 36025*b^3 + 10700*b^2 + 2140*b
h[ [2, 2] , [3, 1] , [4] , [4] , [4] , [4] ]= 864*b^10 + 7056*b^9 + 26664*b^8 + 60676*b^7 + 91832*b^6 + 96188*b^5 + 70684*b^4 + 35696*b^3 + 12164*b^2 + 2160*b + 432
h[ [2, 2] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 1152*b^9 + 8256*b^8 + 27296*b^7 + 53616*b^6 + 68864*b^5 + 59472*b^4 + 34832*b^3 + 12864*b^2 + 3216*b
h[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 1536*b^8 + 9472*b^7 + 26912*b^6 + 44544*b^5 + 47200*b^4 + 32064*b^3 + 14272*b^2 + 3072*b + 768
h[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 2048*b^7 + 10592*b^6 + 25312*b^5 + 34112*b^4 + 28736*b^3 + 14016*b^2 + 4672*b
h[ [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2720*b^6 + 11392*b^5 + 22336*b^4 + 23168*b^3 + 14784*b^2 + 3840*b + 1280
h[ [2, 2] , [2, 2] , [4] , [4] , [4] , [4] ]= 324*b^10 + 2646*b^9 + 9999*b^8 + 22754*b^7 + 34442*b^6 + 36088*b^5 + 26538*b^4 + 13420*b^3 + 4585*b^2 + 820*b + 164
h[ [2, 2] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 432*b^9 + 3096*b^8 + 10236*b^7 + 20104*b^6 + 25816*b^5 + 22288*b^4 + 13048*b^3 + 4816*b^2 + 1204*b
h[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 576*b^8 + 3552*b^7 + 10096*b^6 + 16720*b^5 + 17728*b^4 + 12048*b^3 + 5360*b^2 + 1152*b + 288
h[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 768*b^7 + 3968*b^6 + 9488*b^5 + 12816*b^4 + 10848*b^3 + 5328*b^2 + 1776*b
h[ [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 1024*b^6 + 4272*b^5 + 8384*b^4 + 8800*b^3 + 5840*b^2 + 1728*b + 576
h[ [2, 2] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 162*b^9 + 1161*b^8 + 3838*b^7 + 7537*b^6 + 9679*b^5 + 8361*b^4 + 4901*b^3 + 1812*b^2 + 453*b
h[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 216*b^8 + 1332*b^7 + 3784*b^6 + 6260*b^5 + 6628*b^4 + 4500*b^3 + 2004*b^2 + 432*b + 108
h[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 288*b^7 + 1488*b^6 + 3552*b^5 + 4776*b^4 + 4008*b^3 + 1944*b^2 + 648*b
h[ [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 384*b^6 + 1600*b^5 + 3112*b^4 + 3168*b^3 + 1944*b^2 + 432*b + 144
h[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 81*b^8 + 500*b^7 + 1422*b^6 + 2356*b^5 + 2499*b^4 + 1700*b^3 + 758*b^2 + 164*b + 41
h[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 108*b^7 + 560*b^6 + 1344*b^5 + 1824*b^4 + 1552*b^3 + 768*b^2 + 256*b
h[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 144*b^6 + 608*b^5 + 1216*b^4 + 1324*b^3 + 932*b^2 + 324*b + 108
h[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 40*b^7 + 206*b^6 + 489*b^5 + 652*b^4 + 541*b^3 + 258*b^2 + 86*b
h[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 52*b^6 + 212*b^5 + 396*b^4 + 368*b^3 + 184*b^2
h[ [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 22*b^6 + 97*b^5 + 206*b^4 + 248*b^3 + 199*b^2 + 90*b + 30
h[ [2, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 1296*b^10 + 10584*b^9 + 39996*b^8 + 91014*b^7 + 137734*b^6 + 144218*b^5 + 105902*b^4 + 53408*b^3 + 18152*b^2 + 3200*b + 640
h[ [2, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 1728*b^9 + 12384*b^8 + 40944*b^7 + 80440*b^6 + 103352*b^5 + 89288*b^4 + 52312*b^3 + 19328*b^2 + 4832*b
h[ [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 2304*b^8 + 14208*b^7 + 40352*b^6 + 66784*b^5 + 70784*b^4 + 48096*b^3 + 21408*b^2 + 4608*b + 1152
h[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 3072*b^7 + 15904*b^6 + 37984*b^5 + 51200*b^4 + 43200*b^3 + 21120*b^2 + 7040*b
h[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 4064*b^6 + 17088*b^5 + 33472*b^4 + 34816*b^3 + 22528*b^2 + 6144*b + 2048
h[ [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 5264*b^5 + 17144*b^4 + 26780*b^3 + 19272*b^2 + 9636*b
h[ [2, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 648*b^9 + 4644*b^8 + 15354*b^7 + 30154*b^6 + 38712*b^5 + 33402*b^4 + 19534*b^3 + 7200*b^2 + 1800*b
h[ [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 864*b^8 + 5328*b^7 + 15144*b^6 + 25080*b^5 + 26592*b^4 + 18072*b^3 + 8040*b^2 + 1728*b + 432
h[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 1152*b^7 + 5952*b^6 + 14224*b^5 + 19184*b^4 + 16192*b^3 + 7920*b^2 + 2640*b
h[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 1536*b^6 + 6416*b^5 + 12576*b^4 + 13088*b^3 + 8464*b^2 + 2304*b + 768
h[ [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2032*b^5 + 6512*b^4 + 10224*b^3 + 7424*b^2 + 3712*b
h[ [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 324*b^8 + 1998*b^7 + 5678*b^6 + 9398*b^5 + 9954*b^4 + 6754*b^3 + 2998*b^2 + 640*b + 160
h[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 432*b^7 + 2232*b^6 + 5336*b^5 + 7200*b^4 + 6080*b^3 + 2976*b^2 + 992*b
h[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 576*b^6 + 2400*b^5 + 4696*b^4 + 4880*b^3 + 3160*b^2 + 864*b + 288
h[ [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 768*b^5 + 2440*b^4 + 3784*b^3 + 2688*b^2 + 1344*b
h[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 162*b^7 + 838*b^6 + 2004*b^5 + 2702*b^4 + 2276*b^3 + 1110*b^2 + 370*b
h[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 216*b^6 + 904*b^5 + 1776*b^4 + 1852*b^3 + 1196*b^2 + 324*b + 108
h[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 288*b^5 + 928*b^4 + 1468*b^3 + 1080*b^2 + 540*b
h[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 80*b^6 + 334*b^5 + 654*b^4 + 680*b^3 + 440*b^2 + 120*b + 40
h[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 104*b^5 + 328*b^4 + 504*b^3 + 352*b^2 + 176*b
h[ [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 42*b^5 + 138*b^4 + 222*b^3 + 168*b^2 + 84*b
h[ [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 1296*b^8 + 7992*b^7 + 22716*b^6 + 37640*b^5 + 39956*b^4 + 27200*b^3 + 12128*b^2 + 2624*b + 656
h[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 1728*b^7 + 8928*b^6 + 21312*b^5 + 28720*b^4 + 24240*b^3 + 11856*b^2 + 3952*b
h[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 2304*b^6 + 9648*b^5 + 18880*b^4 + 19616*b^3 + 12688*b^2 + 3456*b + 1152
h[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 3024*b^5 + 9776*b^4 + 15280*b^3 + 11008*b^2 + 5504*b
h[ [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 3832*b^4 + 8860*b^3 + 10876*b^2 + 4032*b + 2016
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 648*b^7 + 3348*b^6 + 8008*b^5 + 10816*b^4 + 9148*b^3 + 4488*b^2 + 1496*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 864*b^6 + 3600*b^5 + 7048*b^4 + 7328*b^3 + 4744*b^2 + 1296*b + 432
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 1152*b^5 + 3672*b^4 + 5736*b^3 + 4128*b^2 + 2064*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 1512*b^4 + 3376*b^3 + 4144*b^2 + 1536*b + 768
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 324*b^6 + 1352*b^5 + 2652*b^4 + 2764*b^3 + 1792*b^2 + 492*b + 164
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 432*b^5 + 1376*b^4 + 2148*b^3 + 1544*b^2 + 772*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 576*b^4 + 1292*b^3 + 1580*b^2 + 576*b + 288
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 160*b^5 + 512*b^4 + 804*b^3 + 584*b^2 + 292*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 208*b^4 + 464*b^3 + 572*b^2 + 216*b + 108
h[ [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 80*b^4 + 180*b^3 + 220*b^2 + 80*b + 40
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 1296*b^6 + 5400*b^5 + 10544*b^4 + 10928*b^3 + 7064*b^2 + 1920*b + 640
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 1728*b^5 + 5544*b^4 + 8648*b^3 + 6208*b^2 + 3104*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 2232*b^4 + 5088*b^3 + 6240*b^2 + 2304*b + 1152
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 2724*b^3 + 3808*b^2 + 3808*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 648*b^5 + 2056*b^4 + 3204*b^3 + 2296*b^2 + 1148*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 864*b^4 + 1924*b^3 + 2356*b^2 + 864*b + 432
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 1116*b^3 + 1488*b^2 + 1488*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 320*b^4 + 712*b^3 + 872*b^2 + 320*b + 160
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 416*b^3 + 560*b^2 + 560*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 152*b^3 + 200*b^2 + 200*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 1296*b^4 + 2924*b^3 + 3580*b^2 + 1312*b + 656
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 1620*b^3 + 2224*b^2 + 2224*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 1856*b^2 + 1080*b + 1080
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 640*b^3 + 852*b^2 + 852*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 780*b^2 + 432*b + 432
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 288*b^2 + 160*b + 160
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 1120*b^2 + 640*b + 640
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 1124*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 476*b
h[ [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] ]= 480
h[ [1, 1, 1, 1] , [4] , [4] , [4] , [4] , [4] ]= 216*b^9 + 1548*b^8 + 5118*b^7 + 10051*b^6 + 12899*b^5 + 11117*b^4 + 6487*b^3 + 2384*b^2 + 596*b
h[ [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] , [4] ]= 288*b^8 + 1776*b^7 + 5048*b^6 + 8364*b^5 + 8876*b^4 + 6036*b^3 + 2684*b^2 + 576*b + 144
h[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] , [4] ]= 384*b^7 + 1984*b^6 + 4736*b^5 + 6384*b^4 + 5392*b^3 + 2640*b^2 + 880*b
h[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 512*b^6 + 2144*b^5 + 4192*b^4 + 4352*b^3 + 2816*b^2 + 768*b + 256
h[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 672*b^5 + 2176*b^4 + 3392*b^3 + 2432*b^2 + 1216*b
h[ [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 848*b^4 + 1976*b^3 + 2396*b^2 + 840*b + 420
h[ [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] , [4] ]= 108*b^8 + 666*b^7 + 1893*b^6 + 3133*b^5 + 3316*b^4 + 2245*b^3 + 991*b^2 + 208*b + 52
h[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] , [4] ]= 144*b^7 + 744*b^6 + 1780*b^5 + 2404*b^4 + 2032*b^3 + 996*b^2 + 332*b
h[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] , [4] ]= 192*b^6 + 800*b^5 + 1568*b^4 + 1632*b^3 + 1056*b^2 + 288*b + 96
h[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 256*b^5 + 816*b^4 + 1280*b^3 + 928*b^2 + 464*b
h[ [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 336*b^4 + 752*b^3 + 944*b^2 + 384*b + 192
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] , [4] ]= 54*b^7 + 279*b^6 + 667*b^5 + 899*b^4 + 757*b^3 + 369*b^2 + 123*b
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] , [4] ]= 72*b^6 + 300*b^5 + 588*b^4 + 612*b^3 + 396*b^2 + 108*b + 36
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 96*b^5 + 304*b^4 + 472*b^3 + 336*b^2 + 168*b
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 128*b^4 + 280*b^3 + 328*b^2 + 96*b + 48
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] , [4] ]= 27*b^6 + 113*b^5 + 222*b^4 + 231*b^3 + 148*b^2 + 39*b + 13
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 36*b^5 + 116*b^4 + 184*b^3 + 136*b^2 + 68*b
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 48*b^4 + 112*b^3 + 148*b^2 + 72*b + 36
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 13*b^5 + 41*b^4 + 63*b^3 + 44*b^2 + 22*b
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 16*b^4 + 32*b^3 + 32*b^2
h[ [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 8*b^4 + 21*b^3 + 31*b^2 + 20*b + 10
h[ [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] , [4] ]= 216*b^7 + 1116*b^6 + 2670*b^5 + 3612*b^4 + 3066*b^3 + 1512*b^2 + 504*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 288*b^6 + 1200*b^5 + 2344*b^4 + 2432*b^3 + 1576*b^2 + 432*b + 144
h[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 384*b^5 + 1232*b^4 + 1920*b^3 + 1376*b^2 + 688*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 496*b^4 + 1136*b^3 + 1392*b^2 + 512*b + 256
h[ [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 600*b^3 + 860*b^2 + 860*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 108*b^6 + 450*b^5 + 884*b^4 + 924*b^3 + 602*b^2 + 168*b + 56
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 144*b^5 + 456*b^4 + 712*b^3 + 512*b^2 + 256*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 192*b^4 + 424*b^3 + 520*b^2 + 192*b + 96
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 248*b^3 + 320*b^2 + 320*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 54*b^5 + 172*b^4 + 270*b^3 + 196*b^2 + 98*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 72*b^4 + 160*b^3 + 196*b^2 + 72*b + 36
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 96*b^3 + 132*b^2 + 132*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 26*b^4 + 58*b^3 + 72*b^2 + 28*b + 14
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 32*b^3 + 40*b^2 + 40*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 14*b^3 + 20*b^2 + 20*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 216*b^5 + 684*b^4 + 1060*b^3 + 752*b^2 + 376*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 288*b^4 + 648*b^3 + 792*b^2 + 288*b + 144
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 360*b^3 + 496*b^2 + 496*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 404*b^2 + 240*b + 240
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 108*b^4 + 236*b^3 + 288*b^2 + 104*b + 52
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 144*b^3 + 188*b^2 + 188*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 180*b^2 + 96*b + 96
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 52*b^3 + 68*b^2 + 68*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 64*b^2 + 36*b + 36
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 24*b^2 + 12*b + 12
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 216*b^3 + 292*b^2 + 292*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 252*b^2 + 144*b + 144
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 248*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 104*b^2 + 56*b + 56
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 112*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 40*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 156*b
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] ]= 108
h[ [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] ]= 48
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] , [4] ]= 36*b^6 + 150*b^5 + 295*b^4 + 310*b^3 + 205*b^2 + 60*b + 20
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] , [4] ]= 48*b^5 + 152*b^4 + 236*b^3 + 168*b^2 + 84*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] , [4] ]= 64*b^4 + 144*b^3 + 176*b^2 + 64*b + 32
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [4] ]= 80*b^3 + 112*b^2 + 112*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] , [3, 1] ]= 88*b^2 + 60*b + 60
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] , [4] ]= 18*b^5 + 57*b^4 + 90*b^3 + 66*b^2 + 33*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] , [4] ]= 24*b^4 + 52*b^3 + 64*b^2 + 24*b + 12
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [4] ]= 32*b^3 + 40*b^2 + 40*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] , [3, 1] ]= 40*b^2 + 16*b + 16
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] , [4] ]= 9*b^4 + 20*b^3 + 25*b^2 + 10*b + 5
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [4] ]= 12*b^3 + 16*b^2 + 16*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [3, 1] , [3, 1] ]= 16*b^2 + 12*b + 12
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [4] ]= 4*b^3 + 5*b^2 + 5*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [3, 1] ]= 4*b^2
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] , [2, 2] ]= 3*b^2 + 3*b + 3
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] , [4] ]= 36*b^4 + 78*b^3 + 94*b^2 + 32*b + 16
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] , [4] ]= 48*b^3 + 64*b^2 + 64*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [4] ]= 56*b^2 + 32*b + 32
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 52*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] , [4] ]= 18*b^3 + 22*b^2 + 22*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [4] ]= 24*b^2 + 12*b + 12
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 28*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [4] ]= 8*b^2 + 4*b + 4
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [3, 1] ]= 8*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 4*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] , [4] ]= 36*b^2 + 20*b + 20
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 36*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [3, 1] , [3, 1] ]= 24
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 16*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [3, 1] ]= 12
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 2] , [2, 2] ]= 4
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 1, 1] , [2, 1, 1] , [4] ]= 16
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] , [4] ]= 6*b^3 + 7*b^2 + 7*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [4] , [4] ]= 8*b^2 + 4*b + 4
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [4] ]= 8*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [3, 1] , [3, 1] , [3, 1] ]= 4
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [4] , [4] ]= 3*b^2 + b + 1
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [4] ]= 4*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [3, 1] , [3, 1] ]= 4
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [4] ]= b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 2] , [2, 2] , [2, 2] ]= 1
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [4] , [4] ]= 6*b
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [3, 1] , [4] ]= 4
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [2, 1, 1] , [2, 2] , [4] ]= 2
h[ [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [1, 1, 1, 1] , [4] , [4] ]= 1
h[ [5] , [5] , [5] , [5] , [5] , [5] ]= 331776*b^16 + 4617216*b^15 + 30401280*b^14 + 125482560*b^13 + 362975536*b^12 + 779562000*b^11 + 1285058624*b^10 + 1657672480*b^9 + 1690401216*b^8 + 1366747120*b^7 + 873048480*b^6 + 435828096*b^5 + 166702896*b^4 + 47146400*b^3 + 9400800*b^2 + 1066240*b + 133280
h[ [4, 1] , [5] , [5] , [5] , [5] , [5] ]= 414720*b^15 + 5356800*b^14 + 32644800*b^13 + 124208400*b^12 + 329509400*b^11 + 644927200*b^10 + 961322640*b^9 + 1110559520*b^8 + 1002037160*b^7 + 705832880*b^6 + 384895600*b^5 + 159451040*b^4 + 48665120*b^3 + 10195360*b^2 + 1456480*b
h[ [4, 1] , [4, 1] , [5] , [5] , [5] , [5] ]= 518400*b^14 + 6177600*b^13 + 34628400*b^12 + 120633720*b^11 + 291267340*b^10 + 514950940*b^9 + 686851940*b^8 + 701603320*b^7 + 551251900*b^6 + 331312660*b^5 + 149973060*b^4 + 49434240*b^3 + 11384000*b^2 + 1451520*b + 207360
h[ [4, 1] , [4, 1] , [4, 1] , [5] , [5] , [5] ]= 648000*b^13 + 7074000*b^12 + 36209880*b^11 + 114569580*b^10 + 249468110*b^9 + 394117980*b^8 + 464295080*b^7 + 412554120*b^6 + 276394770*b^5 + 137696000*b^4 + 49731040*b^3 + 12104640*b^2 + 2017440*b
h[ [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 810000*b^12 + 8034120*b^11 + 37239300*b^10 + 106008090*b^9 + 205894585*b^8 + 286838950*b^7 + 293603520*b^6 + 222137860*b^5 + 123365215*b^4 + 48784500*b^3 + 13320900*b^2 + 1944000*b + 324000
h[ [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 1010880*b^11 + 9022320*b^10 + 37500840*b^9 + 94967700*b^8 + 162357330*b^7 + 196166820*b^6 + 170829240*b^5 + 106862520*b^4 + 47322030*b^3 + 13737600*b^2 + 2747520*b
h[ [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 1254960*b^10 + 9963000*b^9 + 36709500*b^8 + 81570150*b^7 + 120747175*b^6 + 123814590*b^5 + 89223700*b^4 + 44139300*b^3 + 14831625*b^2 + 2531200*b + 506240
h[ [3, 2] , [5] , [5] , [5] , [5] , [5] ]= 276480*b^15 + 3571200*b^14 + 21763200*b^13 + 82805600*b^12 + 219674000*b^11 + 429960960*b^10 + 640921120*b^9 + 740472560*b^8 + 668194880*b^7 + 470761040*b^6 + 256776560*b^5 + 106413520*b^4 + 32493360*b^3 + 6811280*b^2 + 973040*b
h[ [3, 2] , [4, 1] , [5] , [5] , [5] , [5] ]= 345600*b^14 + 4118400*b^13 + 23085600*b^12 + 80421400*b^11 + 194169720*b^10 + 343269480*b^9 + 457832360*b^8 + 467633760*b^7 + 367396800*b^6 + 220799840*b^5 + 99944400*b^4 + 32943840*b^3 + 7587280*b^2 + 967680*b + 138240
h[ [3, 2] , [4, 1] , [4, 1] , [5] , [5] , [5] ]= 432000*b^13 + 4716000*b^12 + 24141000*b^11 + 76387100*b^10 + 166335520*b^9 + 262789820*b^8 + 309585580*b^7 + 275083040*b^6 + 184290020*b^5 + 91807400*b^4 + 33156040*b^3 + 8069760*b^2 + 1344960*b
h[ [3, 2] , [4, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 540000*b^12 + 5355000*b^11 + 24819900*b^10 + 70654750*b^9 + 137234770*b^8 + 191195410*b^7 + 195713470*b^6 + 148080880*b^5 + 82239820*b^4 + 32522400*b^3 + 8880480*b^2 + 1296000*b + 216000
h[ [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 675000*b^11 + 6020100*b^10 + 25012650*b^9 + 63327425*b^8 + 108249395*b^7 + 130777775*b^6 + 113878145*b^5 + 71232680*b^4 + 31543070*b^3 + 9156600*b^2 + 1831320*b
h[ [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 842400*b^10 + 6676200*b^9 + 24574500*b^8 + 54565250*b^7 + 80725950*b^6 + 82729710*b^5 + 59583650*b^4 + 29456400*b^3 + 9891300*b^2 + 1684800*b + 336960
h[ [3, 2] , [3, 2] , [5] , [5] , [5] , [5] ]= 230400*b^14 + 2745600*b^13 + 15390400*b^12 + 53614280*b^11 + 129447440*b^10 + 228853520*b^9 + 305247600*b^8 + 311813240*b^7 + 245015840*b^6 + 147286720*b^5 + 66692080*b^4 + 21993720*b^3 + 5068840*b^2 + 647640*b + 92520
h[ [3, 2] , [3, 2] , [4, 1] , [5] , [5] , [5] ]= 288000*b^13 + 3144000*b^12 + 16094000*b^11 + 50923880*b^10 + 110884400*b^9 + 175174040*b^8 + 206353520*b^7 + 183342320*b^6 + 122820560*b^5 + 61182400*b^4 + 22095560*b^3 + 5377680*b^2 + 896280*b
h[ [3, 2] , [3, 2] , [4, 1] , [4, 1] , [5] , [5] ]= 360000*b^12 + 3570000*b^11 + 16547500*b^10 + 47108580*b^9 + 91504960*b^8 + 127488380*b^7 + 130501700*b^6 + 98738480*b^5 + 54834320*b^4 + 21683800*b^3 + 5920760*b^2 + 864000*b + 144000
h[ [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 450000*b^11 + 4012500*b^10 + 16670750*b^9 + 42208780*b^8 + 72155570*b^7 + 87179880*b^6 + 75920760*b^5 + 47493120*b^4 + 21031680*b^3 + 6105600*b^2 + 1221120*b
h[ [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 562500*b^10 + 4454250*b^9 + 16389625*b^8 + 36385230*b^7 + 53829675*b^6 + 55172240*b^5 + 39746440*b^4 + 19657040*b^3 + 6604460*b^2 + 1126800*b + 225360
h[ [3, 2] , [3, 2] , [3, 2] , [5] , [5] , [5] ]= 192000*b^13 + 2096000*b^12 + 10729320*b^11 + 33949180*b^10 + 73923460*b^9 + 116787420*b^8 + 137584900*b^7 + 122259120*b^6 + 81919320*b^5 + 40821400*b^4 + 14749320*b^3 + 3591840*b^2 + 598640*b
h[ [3, 2] , [3, 2] , [3, 2] , [4, 1] , [5] , [5] ]= 240000*b^12 + 2380000*b^11 + 11031620*b^10 + 31404720*b^9 + 60998180*b^8 + 84978920*b^7 + 86980200*b^6 + 65804480*b^5 + 36542120*b^4 + 14450000*b^3 + 3946000*b^2 + 576000*b + 96000
h[ [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 300000*b^11 + 2675000*b^10 + 11114420*b^9 + 28141960*b^8 + 48109580*b^7 + 58126480*b^6 + 50617520*b^5 + 31662400*b^4 + 14020000*b^3 + 4069600*b^2 + 813920*b
h[ [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 375000*b^10 + 2968750*b^9 + 10922970*b^8 + 24248400*b^7 + 35872580*b^6 + 36763560*b^5 + 26479640*b^4 + 13091520*b^3 + 4396080*b^2 + 748800*b + 149760
h[ [3, 2] , [3, 2] , [3, 2] , [3, 2] , [5] , [5] ]= 160000*b^12 + 1586680*b^11 + 7354500*b^10 + 20936790*b^9 + 40666760*b^8 + 56657330*b^7 + 57997940*b^6 + 43886660*b^5 + 24378440*b^4 + 9644600*b^3 + 2635670*b^2 + 385500*b + 64250
h[ [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 200000*b^11 + 1783380*b^10 + 7409910*b^9 + 18761730*b^8 + 32072300*b^7 + 38747520*b^6 + 33739580*b^5 + 21103740*b^4 + 9344460*b^3 + 2712350*b^2 + 542470*b
h[ [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 250000*b^10 + 1979330*b^9 + 7283620*b^8 + 16171540*b^7 + 23927180*b^6 + 24525080*b^5 + 17667820*b^4 + 8737640*b^3 + 2935610*b^2 + 500800*b + 100160
h[ [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 133320*b^11 + 1188820*b^10 + 4939530*b^9 + 12506755*b^8 + 21380065*b^7 + 25831550*b^6 + 22496160*b^5 + 14074850*b^4 + 6234800*b^3 + 1810725*b^2 + 362145*b
h[ [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 166620*b^10 + 1319210*b^9 + 4854355*b^8 + 10776940*b^7 + 15942870*b^6 + 16337610*b^5 + 11766100*b^4 + 5816700*b^3 + 1953375*b^2 + 332800*b + 66560
h[ [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 111080*b^10 + 879540*b^9 + 3236670*b^8 + 7186110*b^7 + 10632130*b^6 + 10898030*b^5 + 7851950*b^4 + 3884600*b^3 + 1306250*b^2 + 223400*b + 44680
h[ [3, 1, 1] , [5] , [5] , [5] , [5] , [5] ]= 276480*b^14 + 3294720*b^13 + 18468480*b^12 + 64337120*b^11 + 155334720*b^10 + 274607200*b^9 + 366235040*b^8 + 374038480*b^7 + 293816080*b^6 + 176535760*b^5 + 79880560*b^4 + 26317680*b^3 + 6057040*b^2 + 771120*b + 110160
h[ [3, 1, 1] , [4, 1] , [5] , [5] , [5] , [5] ]= 345600*b^13 + 3772800*b^12 + 19312800*b^11 + 61110760*b^10 + 133075880*b^9 + 210255720*b^8 + 247713960*b^7 + 220123200*b^6 + 147480000*b^5 + 73473200*b^4 + 26535040*b^3 + 6458400*b^2 + 1076400*b
h[ [3, 1, 1] , [4, 1] , [4, 1] , [5] , [5] , [5] ]= 432000*b^12 + 4284000*b^11 + 19854840*b^10 + 56517500*b^9 + 109770800*b^8 + 152929460*b^7 + 156543620*b^6 + 118446800*b^5 + 65784500*b^4 + 26016000*b^3 + 7104000*b^2 + 1036800*b + 172800
h[ [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 540000*b^11 + 4817160*b^10 + 20015340*b^9 + 50674030*b^8 + 86616170*b^7 + 104638130*b^6 + 91113550*b^5 + 56991920*b^4 + 25236980*b^3 + 7326000*b^2 + 1465200*b
h[ [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 672840*b^10 + 5336820*b^9 + 19651650*b^8 + 43644525*b^7 + 64578945*b^6 + 66192675*b^5 + 47681985*b^4 + 23578080*b^3 + 7919520*b^2 + 1350000*b + 270000
h[ [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 830880*b^9 + 5776920*b^8 + 18594580*b^7 + 35599970*b^6 + 44657510*b^5 + 37677550*b^4 + 21640050*b^3 + 7783600*b^2 + 1945900*b
h[ [3, 1, 1] , [3, 2] , [5] , [5] , [5] , [5] ]= 230400*b^13 + 2515200*b^12 + 12875200*b^11 + 40739080*b^10 + 88706520*b^9 + 140132840*b^8 + 165062840*b^7 + 146636000*b^6 + 98209280*b^5 + 48906000*b^4 + 17653680*b^3 + 4294080*b^2 + 715680*b
h[ [3, 1, 1] , [3, 2] , [4, 1] , [5] , [5] , [5] ]= 288000*b^12 + 2856000*b^11 + 13238000*b^10 + 37687680*b^9 + 73208880*b^8 + 102004320*b^7 + 104423520*b^6 + 79013760*b^5 + 43883040*b^4 + 17353600*b^3 + 4737920*b^2 + 691200*b + 115200
h[ [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] , [5] ]= 360000*b^11 + 3210000*b^10 + 13335700*b^9 + 33762380*b^8 + 57713240*b^7 + 69728140*b^6 + 60722580*b^5 + 37986400*b^4 + 16822600*b^3 + 4884000*b^2 + 976800*b
h[ [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 450000*b^10 + 3564300*b^9 + 13115150*b^8 + 29113780*b^7 + 43066330*b^6 + 44133200*b^5 + 31787520*b^4 + 15716960*b^3 + 5279240*b^2 + 900000*b + 180000
h[ [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 560700*b^9 + 3886650*b^8 + 12489725*b^7 + 23882500*b^6 + 29932685*b^5 + 25231290*b^4 + 14479710*b^3 + 5202240*b^2 + 1300560*b
h[ [3, 1, 1] , [3, 2] , [3, 2] , [5] , [5] , [5] ]= 192000*b^12 + 1904000*b^11 + 8825320*b^10 + 25123900*b^9 + 48798160*b^8 + 67979380*b^7 + 69572920*b^6 + 52624840*b^5 + 29214160*b^4 + 11546800*b^3 + 3150860*b^2 + 459000*b + 76500
h[ [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] , [5] ]= 240000*b^11 + 2140000*b^10 + 8891620*b^9 + 22514740*b^8 + 38492520*b^7 + 46511600*b^6 + 40507400*b^5 + 25340600*b^4 + 11221400*b^3 + 3257500*b^2 + 651500*b
h[ [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 300000*b^10 + 2375000*b^9 + 8737920*b^8 + 19397280*b^7 + 28696700*b^6 + 29412160*b^5 + 21188200*b^4 + 10477840*b^3 + 3519460*b^2 + 600000*b + 120000
h[ [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 375000*b^9 + 2595250*b^8 + 8333470*b^7 + 15927580*b^6 + 19959560*b^5 + 16825100*b^4 + 9658660*b^3 + 3471680*b^2 + 867920*b
h[ [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] , [5] ]= 160000*b^11 + 1426680*b^10 + 5927780*b^9 + 15008870*b^8 + 25656130*b^7 + 30993340*b^6 + 26983040*b^5 + 16872580*b^4 + 7467520*b^3 + 2166250*b^2 + 433250*b
h[ [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 200000*b^10 + 1583380*b^9 + 5826390*b^8 + 12936120*b^7 + 19140540*b^6 + 19619220*b^5 + 14133480*b^4 + 6988920*b^3 + 2347230*b^2 + 400000*b + 80000
h[ [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 250000*b^9 + 1729330*b^8 + 5552550*b^7 + 10612570*b^6 + 13299690*b^5 + 11210710*b^4 + 6434610*b^3 + 2312320*b^2 + 578080*b
h[ [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 133320*b^10 + 1055540*b^9 + 3884170*b^8 + 8623275*b^7 + 12756900*b^6 + 13072070*b^5 + 9412990*b^4 + 4652150*b^3 + 1561475*b^2 + 265625*b + 53125
h[ [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 166620*b^9 + 1152730*b^8 + 3702235*b^7 + 7078065*b^6 + 8872585*b^5 + 7480825*b^4 + 4294545*b^3 + 1543660*b^2 + 385915*b
h[ [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 111040*b^9 + 768280*b^8 + 2467480*b^7 + 4716675*b^6 + 5910515*b^5 + 4980785*b^4 + 2857215*b^3 + 1025960*b^2 + 256490*b
h[ [3, 1, 1] , [3, 1, 1] , [5] , [5] , [5] , [5] ]= 230400*b^12 + 2284800*b^11 + 10590400*b^10 + 30151560*b^9 + 58576400*b^8 + 81631800*b^7 + 83590400*b^6 + 63272400*b^5 + 35155920*b^4 + 13909600*b^3 + 3799640*b^2 + 555120*b + 92520
h[ [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 288000*b^11 + 2568000*b^10 + 10667120*b^9 + 27001960*b^8 + 46150120*b^7 + 55751600*b^6 + 48548160*b^5 + 30370160*b^4 + 13450640*b^3 + 3905400*b^2 + 781080*b
h[ [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 360000*b^10 + 2852880*b^9 + 10498540*b^8 + 23304780*b^7 + 34470000*b^6 + 35320220*b^5 + 25437220*b^4 + 12575840*b^3 + 4223960*b^2 + 720000*b + 144000
h[ [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 447120*b^9 + 3104340*b^8 + 9982710*b^7 + 19097140*b^6 + 23940690*b^5 + 20185680*b^4 + 11587120*b^3 + 4164480*b^2 + 1041120*b
h[ [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 547140*b^8 + 3268770*b^7 + 9034465*b^6 + 14552810*b^5 + 15053875*b^4 + 9959940*b^3 + 4364940*b^2 + 895680*b + 223920
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 192000*b^11 + 1712000*b^10 + 7113320*b^9 + 18013020*b^8 + 30800580*b^7 + 37226120*b^6 + 32431600*b^5 + 20297480*b^4 + 8993120*b^3 + 2612500*b^2 + 522500*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 240000*b^10 + 1900000*b^9 + 6989220*b^8 + 15512560*b^7 + 22945720*b^6 + 23514920*b^5 + 16938960*b^4 + 8376560*b^3 + 2814140*b^2 + 480000*b + 96000
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 300000*b^9 + 2077400*b^8 + 6671220*b^7 + 12749860*b^6 + 15974400*b^5 + 13462340*b^4 + 7725740*b^3 + 2775680*b^2 + 693920*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 372600*b^8 + 2214350*b^7 + 6104110*b^6 + 9811760*b^5 + 10136240*b^4 + 6695760*b^3 + 2930800*b^2 + 599040*b + 149760
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 160000*b^10 + 1266680*b^9 + 4661060*b^8 + 10349830*b^7 + 15317080*b^6 + 15705420*b^5 + 11319260*b^4 + 5600460*b^3 + 1881990*b^2 + 321250*b + 64250
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 200000*b^9 + 1383380*b^8 + 4440870*b^7 + 8486370*b^6 + 10634130*b^5 + 8964050*b^4 + 5146210*b^3 + 1849880*b^2 + 462470*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 250000*b^8 + 1481330*b^7 + 4077700*b^6 + 6547630*b^5 + 6761200*b^4 + 4465310*b^3 + 1955850*b^2 + 400640*b + 100160
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 133320*b^9 + 922260*b^8 + 2961930*b^7 + 5663195*b^6 + 7100505*b^5 + 5988645*b^4 + 3439475*b^3 + 1237080*b^2 + 309270*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 166620*b^8 + 986250*b^7 + 2714395*b^6 + 4358540*b^5 + 4501455*b^4 + 2972990*b^3 + 1301610*b^2 + 266240*b + 66560
h[ [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 111000*b^8 + 657220*b^7 + 1809990*b^6 + 2908470*b^5 + 3006240*b^4 + 1987510*b^3 + 871010*b^2 + 178720*b + 44680
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 192000*b^10 + 1520000*b^9 + 5589480*b^8 + 12400220*b^7 + 18332560*b^6 + 18777480*b^5 + 13519560*b^4 + 6682200*b^3 + 2244300*b^2 + 382500*b + 76500
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 240000*b^9 + 1663840*b^8 + 5344900*b^7 + 10215860*b^6 + 12797780*b^5 + 10783220*b^4 + 6186740*b^3 + 2222000*b^2 + 555500*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 296160*b^8 + 1765560*b^7 + 4873280*b^6 + 7840740*b^5 + 8103620*b^4 + 5355900*b^3 + 2345300*b^2 + 480000*b + 120000
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 356920*b^7 + 1787010*b^6 + 4154250*b^5 + 5441200*b^4 + 4487400*b^3 + 2120160*b^2 + 706720*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 160000*b^9 + 1106680*b^8 + 3551140*b^7 + 6782550*b^6 + 8494050*b^5 + 7155690*b^4 + 4105830*b^3 + 1474800*b^2 + 368700*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 200000*b^8 + 1186580*b^7 + 3267270*b^6 + 5246600*b^5 + 5416350*b^4 + 3575660*b^3 + 1565220*b^2 + 320000*b + 80000
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 246800*b^7 + 1224610*b^6 + 2835670*b^5 + 3700520*b^4 + 3046260*b^3 + 1435200*b^2 + 478400*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 133320*b^8 + 788980*b^7 + 2170170*b^6 + 3482395*b^5 + 3594360*b^4 + 2372545*b^3 + 1038765*b^2 + 212500*b + 53125
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 166620*b^7 + 822410*b^6 + 1899835*b^5 + 2473885*b^4 + 2034530*b^3 + 957105*b^2 + 319035*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 110960*b^7 + 546360*b^6 + 1261280*b^5 + 1641655*b^4 + 1350365*b^3 + 635445*b^2 + 211815*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 160000*b^8 + 951800*b^7 + 2623460*b^6 + 4215590*b^5 + 4352720*b^4 + 2873810*b^3 + 1257770*b^2 + 257000*b + 64250
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 194880*b^7 + 972660*b^6 + 2257350*b^5 + 2951850*b^4 + 2432100*b^3 + 1147410*b^2 + 382470*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 229120*b^6 + 928930*b^5 + 1773100*b^4 + 1785940*b^3 + 1136970*b^2 + 292800*b + 97600
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 133320*b^7 + 659940*b^6 + 1525890*b^5 + 1988295*b^4 + 1635135*b^3 + 769185*b^2 + 256395*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 162380*b^6 + 648450*b^5 + 1231415*b^4 + 1232490*b^3 + 782645*b^2 + 199680*b + 66560
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 110920*b^6 + 439100*b^5 + 831070*b^4 + 828620*b^3 + 526010*b^2 + 134040*b + 44680
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 126520*b^6 + 510540*b^5 + 972670*b^4 + 977385*b^3 + 621505*b^2 + 159375*b + 53125
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 143220*b^5 + 447150*b^4 + 683625*b^3 + 472950*b^2 + 236475*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 105360*b^5 + 320620*b^4 + 487760*b^3 + 334280*b^2 + 167140*b
h[ [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 85860*b^4 + 190400*b^3 + 230405*b^2 + 80010*b + 40005
h[ [2, 2, 1] , [5] , [5] , [5] , [5] , [5] ]= 207360*b^14 + 2471040*b^13 + 13851360*b^12 + 48252840*b^11 + 116501840*b^10 + 205961720*b^9 + 274699480*b^8 + 280580320*b^7 + 220437880*b^6 + 132478880*b^5 + 59964640*b^4 + 19764160*b^3 + 4551040*b^2 + 580160*b + 82880
h[ [2, 2, 1] , [4, 1] , [5] , [5] , [5] , [5] ]= 259200*b^13 + 2829600*b^12 + 14484600*b^11 + 45832260*b^10 + 99801340*b^9 + 157674000*b^8 + 185751560*b^7 + 165050280*b^6 + 110574960*b^5 + 55085700*b^4 + 19894580*b^3 + 4842240*b^2 + 807040*b
h[ [2, 2, 1] , [4, 1] , [4, 1] , [5] , [5] , [5] ]= 324000*b^12 + 3213000*b^11 + 14891940*b^10 + 42392850*b^9 + 82340960*b^8 + 114717610*b^7 + 117428530*b^6 + 88848640*b^5 + 49343710*b^4 + 19513300*b^3 + 5328260*b^2 + 777600*b + 129600
h[ [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 405000*b^11 + 3612060*b^10 + 15007590*b^9 + 37996455*b^8 + 64949980*b^7 + 78468145*b^6 + 68329485*b^5 + 42742060*b^4 + 18927265*b^3 + 5494500*b^2 + 1098900*b
h[ [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 505440*b^10 + 4005720*b^9 + 14744700*b^8 + 32739150*b^7 + 48436515*b^6 + 49641930*b^5 + 35757480*b^4 + 17680860*b^3 + 5938965*b^2 + 1012500*b + 202500
h[ [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 627480*b^9 + 4354020*b^8 + 14000730*b^7 + 26784345*b^6 + 33579400*b^5 + 28312435*b^4 + 16250415*b^3 + 5839660*b^2 + 1459915*b
h[ [2, 2, 1] , [3, 2] , [5] , [5] , [5] , [5] ]= 172800*b^13 + 1886400*b^12 + 9656400*b^11 + 30554320*b^10 + 66530600*b^9 + 105104320*b^8 + 123811960*b^7 + 110005360*b^6 + 73692640*b^5 + 36710000*b^4 + 13257800*b^3 + 3226800*b^2 + 537800*b
h[ [2, 2, 1] , [3, 2] , [4, 1] , [5] , [5] , [5] ]= 216000*b^12 + 2142000*b^11 + 9928500*b^10 + 28265120*b^9 + 54902840*b^8 + 76492680*b^7 + 78300400*b^6 + 59242320*b^5 + 32899980*b^4 + 13010000*b^3 + 3552400*b^2 + 518400*b + 86400
h[ [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [5] , [5] ]= 270000*b^11 + 2407500*b^10 + 10002450*b^9 + 25325170*b^8 + 43292880*b^7 + 52306890*b^6 + 45550990*b^5 + 28494480*b^4 + 12618120*b^3 + 3663000*b^2 + 732600*b
h[ [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 337500*b^10 + 2672550*b^9 + 9833775*b^8 + 21830795*b^7 + 32296110*b^6 + 33099435*b^5 + 23842445*b^4 + 11789400*b^3 + 3959850*b^2 + 675000*b + 135000
h[ [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 421200*b^9 + 2916900*b^8 + 9370350*b^7 + 17915275*b^6 + 22455345*b^5 + 18932205*b^4 + 10868995*b^3 + 3907080*b^2 + 976770*b
h[ [2, 2, 1] , [3, 2] , [3, 2] , [5] , [5] , [5] ]= 144000*b^12 + 1428000*b^11 + 6618980*b^10 + 18842880*b^9 + 36599060*b^8 + 50987640*b^7 + 52188440*b^6 + 39482880*b^5 + 21925320*b^4 + 8670000*b^3 + 2367600*b^2 + 345600*b + 57600
h[ [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [5] , [5] ]= 180000*b^11 + 1605000*b^10 + 6668680*b^9 + 16885340*b^8 + 28866260*b^7 + 34876900*b^6 + 30371820*b^5 + 18998560*b^4 + 8412640*b^3 + 2442000*b^2 + 488400*b
h[ [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 225000*b^10 + 1781250*b^9 + 6553880*b^8 + 14549600*b^7 + 21525210*b^6 + 22061260*b^5 + 15891700*b^4 + 7858240*b^3 + 2639560*b^2 + 450000*b + 90000
h[ [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 281250*b^9 + 1945875*b^8 + 6248080*b^7 + 11941470*b^6 + 14963485*b^5 + 12611580*b^4 + 7237660*b^3 + 2600400*b^2 + 650100*b
h[ [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [5] , [5] ]= 120000*b^11 + 1070020*b^10 + 4445890*b^9 + 11256830*b^8 + 19242900*b^7 + 23247760*b^6 + 20242900*b^5 + 12661540*b^4 + 5606260*b^3 + 1627250*b^2 + 325450*b
h[ [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 150000*b^10 + 1187570*b^9 + 4369980*b^8 + 9702220*b^7 + 14354680*b^6 + 14712480*b^5 + 10597820*b^4 + 5240280*b^3 + 1760070*b^2 + 300000*b + 60000
h[ [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 187500*b^9 + 1297120*b^8 + 4165520*b^7 + 7962810*b^6 + 9980510*b^5 + 8414350*b^4 + 4830490*b^3 + 1736320*b^2 + 434080*b
h[ [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 99980*b^10 + 791590*b^9 + 2912885*b^8 + 6466900*b^7 + 9567130*b^6 + 9804550*b^5 + 7061740*b^4 + 3491620*b^3 + 1172905*b^2 + 200000*b + 40000
h[ [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 124930*b^9 + 864325*b^8 + 2775855*b^7 + 5306315*b^6 + 6650255*b^5 + 5605605*b^4 + 3217015*b^3 + 1155840*b^2 + 288960*b
h[ [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 83280*b^9 + 576260*b^8 + 1850885*b^7 + 3538325*b^6 + 4434595*b^5 + 3738205*b^4 + 2145545*b^3 + 770980*b^2 + 192745*b
h[ [2, 2, 1] , [3, 1, 1] , [5] , [5] , [5] , [5] ]= 172800*b^12 + 1713600*b^11 + 7942800*b^10 + 22612600*b^9 + 43925320*b^8 + 61202600*b^7 + 62654040*b^6 + 47408000*b^5 + 26329520*b^4 + 10412000*b^3 + 2842720*b^2 + 414720*b + 69120
h[ [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 216000*b^11 + 1926000*b^10 + 8001420*b^9 + 20257400*b^8 + 34627920*b^7 + 41837040*b^6 + 36433880*b^5 + 22792080*b^4 + 10093620*b^3 + 2930400*b^2 + 586080*b
h[ [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 270000*b^10 + 2138580*b^9 + 7869090*b^8 + 17468170*b^7 + 25839600*b^6 + 26480010*b^5 + 19072990*b^4 + 9430560*b^3 + 3167640*b^2 + 540000*b + 108000
h[ [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 336420*b^9 + 2331990*b^8 + 7493835*b^7 + 14329285*b^6 + 17959290*b^5 + 15139425*b^4 + 8689555*b^3 + 3122640*b^2 + 780660*b
h[ [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 415440*b^8 + 2473020*b^7 + 6824270*b^6 + 10978395*b^5 + 11346875*b^4 + 7499445*b^3 + 3283535*b^2 + 671760*b + 167940
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 144000*b^11 + 1284000*b^10 + 5334980*b^9 + 13508860*b^8 + 23095520*b^7 + 27906960*b^6 + 24304440*b^5 + 15204360*b^4 + 6732840*b^3 + 1954500*b^2 + 390900*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 180000*b^10 + 1425000*b^9 + 5242780*b^8 + 11638420*b^7 + 17217980*b^6 + 17647060*b^5 + 12712580*b^4 + 6286480*b^3 + 2111620*b^2 + 360000*b + 72000
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 225000*b^9 + 1557150*b^8 + 5000180*b^7 + 9556780*b^6 + 11975750*b^5 + 10094400*b^4 + 5794080*b^3 + 2082240*b^2 + 520560*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 280350*b^8 + 1662975*b^7 + 4581030*b^6 + 7360420*b^5 + 7603665*b^4 + 5023650*b^3 + 2200390*b^2 + 450720*b + 112680
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 120000*b^10 + 950020*b^9 + 3495810*b^8 + 7761640*b^7 + 11484340*b^6 + 11771660*b^5 + 8480280*b^4 + 4193480*b^3 + 1408370*b^2 + 240000*b + 48000
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 150000*b^9 + 1037570*b^8 + 3331450*b^7 + 6367470*b^6 + 7979970*b^5 + 6726970*b^4 + 3861470*b^3 + 1387840*b^2 + 346960*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 187500*b^8 + 1110370*b^7 + 3056540*b^6 + 4908140*b^5 + 5068450*b^4 + 3346920*b^3 + 1465080*b^2 + 299520*b + 74880
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 99980*b^9 + 691670*b^8 + 2221405*b^7 + 4246855*b^6 + 5323375*b^5 + 4488095*b^4 + 2576295*b^3 + 925940*b^2 + 231485*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 124930*b^8 + 739605*b^7 + 2036260*b^6 + 3270705*b^5 + 3378920*b^4 + 2232505*b^3 + 977875*b^2 + 200320*b + 50080
h[ [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 83220*b^8 + 492790*b^7 + 1357110*b^6 + 2180220*b^5 + 2252340*b^4 + 1487860*b^3 + 651260*b^2 + 133120*b + 33280
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 144000*b^10 + 1140000*b^9 + 4193540*b^8 + 9307520*b^7 + 13767360*b^6 + 14108920*b^5 + 10163440*b^4 + 5026000*b^3 + 1688500*b^2 + 288000*b + 57600
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 180000*b^9 + 1246440*b^8 + 4002760*b^7 + 7649920*b^6 + 9584560*b^5 + 8077440*b^4 + 4635680*b^3 + 1665600*b^2 + 416400*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 223560*b^8 + 1328610*b^7 + 3662500*b^6 + 5886960*b^5 + 6081430*b^4 + 4017540*b^3 + 1759180*b^2 + 360000*b + 90000
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 273570*b^7 + 1360815*b^6 + 3155720*b^5 + 4123750*b^4 + 3396725*b^3 + 1601820*b^2 + 533940*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 120000*b^9 + 830020*b^8 + 2664530*b^7 + 5091870*b^6 + 6380510*b^5 + 5378350*b^4 + 3087550*b^3 + 1109800*b^2 + 277450*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 150000*b^8 + 888770*b^7 + 2446620*b^6 + 3928690*b^5 + 4056820*b^4 + 2678970*b^3 + 1172990*b^2 + 240000*b + 60000
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 186300*b^7 + 921120*b^6 + 2130210*b^5 + 2777020*b^4 + 2285610*b^3 + 1076520*b^2 + 358840*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 99980*b^8 + 591750*b^7 + 1628605*b^6 + 2615060*b^5 + 2700905*b^4 + 1784050*b^3 + 781350*b^2 + 160000*b + 40000
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 124930*b^7 + 615885*b^6 + 1422695*b^5 + 1852740*b^4 + 1524170*b^3 + 717360*b^2 + 239120*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 83160*b^7 + 409620*b^6 + 946325*b^5 + 1232715*b^4 + 1014620*b^3 + 477915*b^2 + 159305*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 120000*b^8 + 711940*b^7 + 1960370*b^6 + 3147960*b^5 + 3249730*b^4 + 2145300*b^3 + 939100*b^2 + 192000*b + 48000
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 148080*b^7 + 734770*b^6 + 1701450*b^5 + 2220320*b^4 + 1827560*b^3 + 860880*b^2 + 286960*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 178460*b^6 + 715210*b^5 + 1360570*b^4 + 1364640*b^3 + 867120*b^2 + 221760*b + 73920
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 99980*b^7 + 493430*b^6 + 1139885*b^5 + 1484395*b^4 + 1220910*b^3 + 574455*b^2 + 191485*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 123330*b^6 + 489365*b^5 + 927360*b^4 + 926070*b^3 + 588235*b^2 + 150240*b + 50080
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 83100*b^6 + 328070*b^5 + 620630*b^4 + 618400*b^3 + 392400*b^2 + 99840*b + 33280
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 97420*b^6 + 389070*b^5 + 738865*b^4 + 739590*b^3 + 469795*b^2 + 120000*b + 40000
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 114530*b^5 + 350385*b^4 + 533825*b^3 + 366880*b^2 + 183440*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 80920*b^5 + 243680*b^4 + 369545*b^3 + 251730*b^2 + 125865*b
h[ [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 71500*b^4 + 152980*b^3 + 184660*b^2 + 63360*b + 31680
h[ [2, 2, 1] , [2, 2, 1] , [5] , [5] , [5] , [5] ]= 129600*b^12 + 1285200*b^11 + 5957100*b^10 + 16959060*b^9 + 32941660*b^8 + 45895520*b^7 + 46980160*b^6 + 35545640*b^5 + 19740980*b^4 + 7807500*b^3 + 2132620*b^2 + 311520*b + 51920
h[ [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] , [5] , [5] ]= 162000*b^11 + 1444500*b^10 + 6001470*b^9 + 15195060*b^8 + 25975580*b^7 + 31383840*b^6 + 27330020*b^5 + 17095800*b^4 + 7570050*b^3 + 2197400*b^2 + 439480*b
h[ [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 202500*b^10 + 1603530*b^9 + 5900265*b^8 + 13098330*b^7 + 19377170*b^6 + 19859000*b^5 + 14304990*b^4 + 7073420*b^3 + 2375855*b^2 + 405000*b + 81000
h[ [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 252720*b^9 + 1750140*b^8 + 5622210*b^7 + 10748650*b^6 + 13471230*b^5 + 11356050*b^4 + 6518290*b^3 + 2342520*b^2 + 585630*b
h[ [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 313740*b^8 + 1863270*b^7 + 5137095*b^6 + 8259560*b^5 + 8536115*b^4 + 5641970*b^3 + 2471270*b^2 + 506240*b + 126560
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] , [5] , [5] ]= 108000*b^11 + 963000*b^10 + 4001220*b^9 + 10131260*b^8 + 17319900*b^7 + 20926340*b^6 + 18223140*b^5 + 11398880*b^4 + 5047220*b^3 + 1465000*b^2 + 293000*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 135000*b^10 + 1068750*b^9 + 3932370*b^8 + 8729950*b^7 + 12915610*b^6 + 13237570*b^5 + 9535870*b^4 + 4715440*b^3 + 1583860*b^2 + 270000*b + 54000
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 168750*b^9 + 1167525*b^8 + 3748995*b^7 + 7165525*b^6 + 8979555*b^5 + 7569075*b^4 + 4344565*b^3 + 1561320*b^2 + 390330*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 210600*b^8 + 1247850*b^7 + 3436040*b^6 + 5518690*b^5 + 5699360*b^4 + 3763890*b^3 + 1647750*b^2 + 336960*b + 84240
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 90000*b^10 + 712530*b^9 + 2621920*b^8 + 5821120*b^7 + 8612420*b^6 + 8827060*b^5 + 6358400*b^4 + 3144040*b^3 + 1056010*b^2 + 180000*b + 36000
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 112500*b^9 + 778230*b^8 + 2499080*b^7 + 4776970*b^6 + 5986940*b^5 + 5046930*b^4 + 2896950*b^3 + 1041120*b^2 + 260280*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 140625*b^8 + 832680*b^7 + 2292605*b^6 + 3682350*b^5 + 3803765*b^4 + 2512860*b^3 + 1100540*b^2 + 225360*b + 56340
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 74970*b^9 + 518675*b^8 + 1665805*b^7 + 3184445*b^6 + 3991165*b^5 + 3364475*b^4 + 1931065*b^3 + 693920*b^2 + 173480*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 93645*b^8 + 554440*b^7 + 1526595*b^6 + 2451990*b^5 + 2532635*b^4 + 1672800*b^3 + 732320*b^2 + 149760*b + 37440
h[ [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 62410*b^8 + 369630*b^7 + 1018040*b^6 + 1635580*b^5 + 1689710*b^4 + 1116360*b^3 + 488880*b^2 + 100080*b + 25020
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 108000*b^10 + 855000*b^9 + 3145680*b^8 + 6983060*b^7 + 10330780*b^6 + 10588300*b^5 + 7627700*b^4 + 3772000*b^3 + 1267000*b^2 + 216000*b + 43200
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 135000*b^9 + 934290*b^8 + 3000150*b^7 + 5734090*b^6 + 7185270*b^5 + 6056310*b^4 + 3476170*b^3 + 1249200*b^2 + 312300*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 168210*b^8 + 997785*b^7 + 2748765*b^6 + 4416465*b^5 + 4561995*b^4 + 3013515*b^3 + 1319505*b^2 + 270000*b + 67500
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 207720*b^7 + 1028790*b^6 + 2382060*b^5 + 3108910*b^4 + 2560380*b^3 + 1207110*b^2 + 402370*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 90000*b^9 + 622530*b^8 + 1998850*b^7 + 3820470*b^6 + 4788010*b^5 + 4036290*b^4 + 2317030*b^3 + 832800*b^2 + 208200*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 112500*b^8 + 666180*b^7 + 1833860*b^6 + 2944920*b^5 + 3041360*b^4 + 2008680*b^3 + 879560*b^2 + 180000*b + 45000
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 140175*b^7 + 691680*b^6 + 1598615*b^5 + 2082760*b^4 + 1713605*b^3 + 806670*b^2 + 268890*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 74970*b^8 + 443795*b^7 + 1221800*b^6 + 1962375*b^5 + 2027100*b^4 + 1339095*b^3 + 586365*b^2 + 120000*b + 30000
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 93645*b^7 + 461485*b^6 + 1066340*b^5 + 1389190*b^4 + 1143295*b^3 + 538440*b^2 + 179480*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 62320*b^7 + 307055*b^6 + 709625*b^5 + 924620*b^4 + 761010*b^3 + 358440*b^2 + 119480*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 90000*b^8 + 533250*b^7 + 1468000*b^6 + 2357290*b^5 + 2434120*b^4 + 1607370*b^3 + 703790*b^2 + 144000*b + 36000
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 111780*b^7 + 552630*b^6 + 1278150*b^5 + 1666320*b^4 + 1371360*b^3 + 645840*b^2 + 215280*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 136785*b^6 + 543990*b^5 + 1032385*b^4 + 1032770*b^3 + 656335*b^2 + 167940*b + 55980
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 74970*b^7 + 369515*b^6 + 853565*b^5 + 1111580*b^4 + 914490*b^3 + 430440*b^2 + 143480*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 93045*b^6 + 367880*b^5 + 696500*b^4 + 694680*b^3 + 440940*b^2 + 112320*b + 37440
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 62230*b^6 + 245430*b^5 + 464450*b^4 + 463060*b^3 + 294080*b^2 + 75060*b + 25020
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 74010*b^6 + 293595*b^5 + 556420*b^4 + 555650*b^3 + 352825*b^2 + 90000*b + 30000
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 89125*b^5 + 269165*b^4 + 408805*b^3 + 279280*b^2 + 139640*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 61340*b^5 + 183635*b^4 + 278215*b^3 + 189160*b^2 + 94580*b
h[ [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 56870*b^4 + 119280*b^3 + 143580*b^2 + 48600*b + 24300
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] , [5] ]= 81000*b^10 + 641250*b^9 + 2359440*b^8 + 5238030*b^7 + 7749490*b^6 + 7942650*b^5 + 5721250*b^4 + 2828400*b^3 + 949350*b^2 + 161500*b + 32300
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] , [5] ]= 101250*b^9 + 700515*b^8 + 2249460*b^7 + 4299515*b^6 + 5388145*b^5 + 4542175*b^4 + 2607575*b^3 + 937300*b^2 + 234325*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] ]= 126360*b^8 + 748710*b^7 + 2061845*b^6 + 3311880*b^5 + 3420590*b^4 + 2259330*b^3 + 989360*b^2 + 202500*b + 50625
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] ]= 156870*b^7 + 774765*b^6 + 1791870*b^5 + 2336010*b^4 + 1922505*b^3 + 905400*b^2 + 301800*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] , [5] ]= 67500*b^9 + 466920*b^8 + 1499370*b^7 + 2865980*b^6 + 3591890*b^5 + 3028040*b^4 + 1738280*b^3 + 624800*b^2 + 156200*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] ]= 84375*b^8 + 499545*b^7 + 1375300*b^6 + 2208735*b^5 + 2281180*b^4 + 1506675*b^3 + 659725*b^2 + 135000*b + 33750
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] ]= 105300*b^7 + 519175*b^6 + 1199995*b^5 + 1563645*b^4 + 1286835*b^3 + 606015*b^2 + 202005*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] ]= 56205*b^8 + 332760*b^7 + 916255*b^6 + 1471730*b^5 + 1520215*b^4 + 1004220*b^3 + 439740*b^2 + 90000*b + 22500
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] ]= 70155*b^7 + 345680*b^6 + 798845*b^5 + 1040730*b^4 + 856365*b^3 + 403200*b^2 + 134400*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] ]= 46725*b^7 + 230305*b^6 + 532430*b^5 + 693920*b^4 + 571135*b^3 + 269010*b^2 + 89670*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] ]= 67500*b^8 + 399690*b^7 + 1100310*b^6 + 1766950*b^5 + 1824750*b^4 + 1205130*b^3 + 527710*b^2 + 108000*b + 27000
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] ]= 84105*b^7 + 414945*b^6 + 959160*b^5 + 1249845*b^4 + 1028460*b^3 + 484245*b^2 + 161415*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 103860*b^6 + 411085*b^5 + 778945*b^4 + 777705*b^3 + 493815*b^2 + 125955*b + 41985
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] ]= 56205*b^7 + 276915*b^6 + 639830*b^5 + 833470*b^4 + 685835*b^3 + 322920*b^2 + 107640*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 69930*b^6 + 276030*b^5 + 522625*b^4 + 521360*b^3 + 331105*b^2 + 84510*b + 28170
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 46590*b^6 + 183690*b^5 + 347720*b^4 + 346780*b^3 + 220190*b^2 + 56160*b + 18720
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 55845*b^6 + 220680*b^5 + 417850*b^4 + 416840*b^3 + 264670*b^2 + 67500*b + 22500
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 68235*b^5 + 204505*b^4 + 310060*b^3 + 211110*b^2 + 105555*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 46155*b^5 + 137705*b^4 + 208565*b^3 + 141720*b^2 + 70860*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 44060*b^4 + 91400*b^3 + 109940*b^2 + 37080*b + 18540
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] ]= 50625*b^8 + 299700*b^7 + 825100*b^6 + 1325070*b^5 + 1368585*b^4 + 904310*b^3 + 396520*b^2 + 81500*b + 20375
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] ]= 63180*b^7 + 311410*b^6 + 719730*b^5 + 937610*b^4 + 771230*b^3 + 362910*b^2 + 120970*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 78435*b^6 + 309760*b^5 + 586850*b^4 + 585820*b^3 + 372010*b^2 + 94920*b + 31640
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] ]= 42120*b^7 + 207515*b^6 + 479585*b^5 + 624785*b^4 + 514005*b^3 + 241935*b^2 + 80645*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 52415*b^6 + 206720*b^5 + 391425*b^4 + 390470*b^3 + 247885*b^2 + 63180*b + 21060
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 34910*b^6 + 137690*b^5 + 260800*b^4 + 260260*b^3 + 165230*b^2 + 42120*b + 14040
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 41985*b^6 + 165615*b^5 + 313585*b^4 + 312815*b^3 + 198595*b^2 + 50625*b + 16875
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 51695*b^5 + 154295*b^4 + 233850*b^3 + 159110*b^2 + 79555*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 34600*b^5 + 103045*b^4 + 156115*b^3 + 106140*b^2 + 53070*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 33555*b^4 + 69080*b^3 + 82985*b^2 + 27810*b + 13905
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 31490*b^6 + 124140*b^5 + 235105*b^4 + 234430*b^3 + 148465*b^2 + 37500*b + 12500
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 38875*b^5 + 115785*b^4 + 175605*b^3 + 119640*b^2 + 59820*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 25925*b^5 + 77200*b^4 + 117075*b^3 + 79750*b^2 + 39875*b
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 25295*b^4 + 51845*b^3 + 62375*b^2 + 21060*b + 10530
h[ [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 18965*b^4 + 38810*b^3 + 46790*b^2 + 15960*b + 7980
h[ [2, 1, 1, 1] , [5] , [5] , [5] , [5] , [5] ]= 138240*b^13 + 1509120*b^12 + 7725120*b^11 + 24443440*b^10 + 53223360*b^9 + 84076000*b^8 + 99025920*b^7 + 87959200*b^6 + 58897840*b^5 + 29320400*b^4 + 10579120*b^3 + 2571840*b^2 + 428640*b
h[ [2, 1, 1, 1] , [4, 1] , [5] , [5] , [5] , [5] ]= 172800*b^12 + 1713600*b^11 + 7942800*b^10 + 22613120*b^9 + 43928440*b^8 + 61211200*b^7 + 62667920*b^6 + 47422240*b^5 + 26339080*b^4 + 10416000*b^3 + 2843520*b^2 + 414720*b + 69120
h[ [2, 1, 1, 1] , [4, 1] , [4, 1] , [5] , [5] , [5] ]= 216000*b^11 + 1926000*b^10 + 8000880*b^9 + 20254720*b^8 + 34621780*b^7 + 41829040*b^6 + 36427480*b^5 + 22788880*b^4 + 10092820*b^3 + 2930400*b^2 + 586080*b
h[ [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 270000*b^10 + 2139120*b^9 + 7871160*b^8 + 17471900*b^7 + 25843140*b^6 + 26482020*b^5 + 19073660*b^4 + 9430560*b^3 + 3167640*b^2 + 540000*b + 108000
h[ [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 335880*b^9 + 2330460*b^8 + 7491390*b^7 + 14327035*b^6 + 17957115*b^5 + 15138165*b^4 + 8689135*b^3 + 3122640*b^2 + 780660*b
h[ [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 412560*b^8 + 2461680*b^7 + 6799080*b^6 + 10944460*b^5 + 11314060*b^4 + 7479700*b^3 + 3275740*b^2 + 670720*b + 167680
h[ [2, 1, 1, 1] , [3, 2] , [5] , [5] , [5] , [5] ]= 115200*b^12 + 1142400*b^11 + 5295200*b^10 + 15074360*b^9 + 29278480*b^8 + 40785000*b^7 + 41736480*b^6 + 31563120*b^5 + 17516400*b^4 + 6920000*b^3 + 1886920*b^2 + 274320*b + 45720
h[ [2, 1, 1, 1] , [3, 2] , [4, 1] , [5] , [5] , [5] ]= 144000*b^11 + 1284000*b^10 + 5335000*b^9 + 13509360*b^8 + 23097800*b^7 + 27912040*b^6 + 24311080*b^5 + 15209680*b^4 + 6735520*b^3 + 1955400*b^2 + 391080*b
h[ [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] , [5] ]= 180000*b^10 + 1425000*b^9 + 5242400*b^8 + 11636860*b^7 + 17215020*b^6 + 17643940*b^5 + 12710700*b^4 + 6285760*b^3 + 2111440*b^2 + 360000*b + 72000
h[ [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 225000*b^9 + 1557600*b^8 + 5001700*b^7 + 9559360*b^6 + 11978140*b^5 + 10095720*b^4 + 5794520*b^3 + 2082240*b^2 + 520560*b
h[ [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 279900*b^8 + 1662150*b^7 + 4580675*b^6 + 7362200*b^5 + 7606655*b^4 + 5026170*b^3 + 2201230*b^2 + 450720*b + 112680
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [5] , [5] , [5] ]= 96000*b^11 + 856000*b^10 + 3556640*b^9 + 9005260*b^8 + 15393260*b^7 + 18594200*b^6 + 16185760*b^5 + 10118120*b^4 + 4476080*b^3 + 1297700*b^2 + 259540*b
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] , [5] ]= 120000*b^10 + 950000*b^9 + 3495740*b^8 + 7761840*b^7 + 11485600*b^6 + 11774200*b^5 + 8483040*b^4 + 4195120*b^3 + 1408780*b^2 + 240000*b + 48000
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 150000*b^9 + 1037500*b^8 + 3330840*b^7 + 6365820*b^6 + 7977720*b^5 + 6725260*b^4 + 3860900*b^3 + 1387840*b^2 + 346960*b
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 187500*b^8 + 1110500*b^7 + 3056440*b^6 + 4907160*b^5 + 5066660*b^4 + 3345360*b^3 + 1464560*b^2 + 299520*b + 74880
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] , [5] ]= 80000*b^10 + 633360*b^9 + 2330600*b^8 + 5174090*b^7 + 7653920*b^6 + 7841980*b^5 + 5645460*b^4 + 2788900*b^3 + 935350*b^2 + 158750*b + 31750
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 100000*b^9 + 691760*b^8 + 2221670*b^7 + 4247570*b^6 + 5324770*b^5 + 4489690*b^4 + 2577410*b^3 + 926440*b^2 + 231610*b
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 125000*b^8 + 739910*b^7 + 2036840*b^6 + 3271450*b^5 + 3379780*b^4 + 2233090*b^3 + 978070*b^2 + 200320*b + 50080
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 66640*b^9 + 461040*b^8 + 1480700*b^7 + 2830375*b^6 + 3546585*b^5 + 2988205*b^4 + 1713615*b^3 + 615040*b^2 + 153760*b
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 83240*b^8 + 492820*b^7 + 1357125*b^6 + 2180290*b^5 + 2252625*b^4 + 1488160*b^3 + 651360*b^2 + 133120*b + 33280
h[ [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 55480*b^8 + 328580*b^7 + 904980*b^6 + 1453770*b^5 + 1501390*b^4 + 991230*b^3 + 433450*b^2 + 88320*b + 22080
h[ [2, 1, 1, 1] , [3, 1, 1] , [5] , [5] , [5] , [5] ]= 115200*b^11 + 1027200*b^10 + 4268000*b^9 + 10808520*b^8 + 18484280*b^7 + 22345920*b^6 + 19474640*b^5 + 12193680*b^4 + 5405520*b^3 + 1571400*b^2 + 314280*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 144000*b^10 + 1140000*b^9 + 4192840*b^8 + 9304280*b^7 + 13760360*b^6 + 14100280*b^5 + 10156920*b^4 + 5022880*b^3 + 1687720*b^2 + 288000*b + 57600
h[ [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 180000*b^9 + 1247160*b^8 + 4005320*b^7 + 7654340*b^6 + 9588620*b^5 + 8079660*b^4 + 4636420*b^3 + 1665600*b^2 + 416400*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 222840*b^8 + 1326840*b^7 + 3659980*b^6 + 5885340*b^5 + 6080320*b^4 + 4017180*b^3 + 1759060*b^2 + 360000*b + 90000
h[ [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 270180*b^7 + 1349910*b^6 + 3135135*b^5 + 4102010*b^4 + 3379905*b^3 + 1594680*b^2 + 531560*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 96000*b^10 + 760000*b^9 + 2796640*b^8 + 6210500*b^7 + 9192960*b^6 + 9429000*b^5 + 6798680*b^4 + 3365640*b^3 + 1131660*b^2 + 193500*b + 38700
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 120000*b^9 + 830000*b^8 + 2663940*b^7 + 5089780*b^6 + 6376940*b^5 + 5374900*b^4 + 3085700*b^3 + 1109200*b^2 + 277300*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 150000*b^8 + 889300*b^7 + 2448140*b^6 + 3930900*b^5 + 4058500*b^4 + 2679660*b^3 + 1173220*b^2 + 240000*b + 60000
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 185700*b^7 + 920000*b^6 + 2129000*b^5 + 2777080*b^4 + 2286240*b^3 + 1077240*b^2 + 359080*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 80000*b^9 + 553360*b^8 + 1777160*b^7 + 3398350*b^6 + 4262050*b^5 + 3596250*b^4 + 2066750*b^3 + 744000*b^2 + 186000*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 100000*b^8 + 591760*b^7 + 1628130*b^6 + 2613620*b^5 + 2699010*b^4 + 1782640*b^3 + 780880*b^2 + 160000*b + 40000
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 125000*b^7 + 616410*b^6 + 1423530*b^5 + 1853200*b^4 + 1524000*b^3 + 716880*b^2 + 238960*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 66640*b^8 + 394480*b^7 + 1086380*b^6 + 1745965*b^5 + 1805270*b^4 + 1193995*b^3 + 523415*b^2 + 107500*b + 26875
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 83240*b^7 + 409860*b^6 + 946575*b^5 + 1232795*b^4 + 1014810*b^3 + 478095*b^2 + 159365*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 55400*b^7 + 272940*b^6 + 631040*b^5 + 822825*b^4 + 677975*b^3 + 319875*b^2 + 106625*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 96000*b^9 + 664000*b^8 + 2129760*b^7 + 4065580*b^6 + 5088420*b^5 + 4284100*b^4 + 2456940*b^3 + 881920*b^2 + 220480*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 120000*b^8 + 712880*b^7 + 1963420*b^6 + 3152920*b^5 + 3254060*b^4 + 2147520*b^3 + 939840*b^2 + 192000*b + 48000
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 147120*b^7 + 732700*b^6 + 1698640*b^5 + 2218840*b^4 + 1826820*b^3 + 860880*b^2 + 286960*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 174540*b^6 + 705220*b^5 + 1344500*b^4 + 1352000*b^3 + 859600*b^2 + 220320*b + 73440
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 80000*b^8 + 473360*b^7 + 1301320*b^6 + 2086890*b^5 + 2152620*b^4 + 1419910*b^3 + 621470*b^2 + 127000*b + 31750
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 100000*b^7 + 494160*b^6 + 1141670*b^5 + 1486630*b^4 + 1222340*b^3 + 574830*b^2 + 191610*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 122600*b^6 + 488230*b^5 + 926100*b^4 + 925820*b^3 + 588110*b^2 + 150240*b + 50080
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 66640*b^7 + 327920*b^6 + 756340*b^5 + 983475*b^4 + 808325*b^3 + 379905*b^2 + 126635*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 83240*b^6 + 328860*b^5 + 621905*b^4 + 619370*b^3 + 392885*b^2 + 99840*b + 33280
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 55320*b^6 + 217700*b^5 + 411340*b^4 + 409360*b^3 + 259880*b^2 + 66240*b + 22080
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 80000*b^7 + 397200*b^6 + 919160*b^5 + 1198470*b^4 + 985610*b^3 + 463650*b^2 + 154550*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 96160*b^6 + 386720*b^5 + 735770*b^4 + 738100*b^3 + 469050*b^2 + 120000*b + 40000
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 110160*b^5 + 342050*b^4 + 522370*b^3 + 360640*b^2 + 180320*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 66640*b^6 + 264520*b^5 + 500880*b^4 + 499595*b^3 + 316985*b^2 + 80625*b + 26875
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 80080*b^5 + 242680*b^4 + 368605*b^3 + 251850*b^2 + 125925*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 55240*b^5 + 165320*b^4 + 250180*b^3 + 169720*b^2 + 84860*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 61560*b^5 + 189780*b^4 + 289290*b^3 + 199020*b^2 + 99510*b
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 66900*b^4 + 147050*b^3 + 177770*b^2 + 61440*b + 30720
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 51120*b^4 + 107830*b^3 + 129910*b^2 + 44160*b + 22080
h[ [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 38250*b^3 + 51050*b^2 + 51050*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [5] , [5] , [5] , [5] ]= 86400*b^11 + 770400*b^10 + 3201000*b^9 + 8105600*b^8 + 13858640*b^7 + 16747160*b^6 + 14586440*b^5 + 9125360*b^4 + 4040840*b^3 + 1173000*b^2 + 234600*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] , [5] , [5] ]= 108000*b^10 + 855000*b^9 + 3145440*b^8 + 6982060*b^7 + 10328880*b^6 + 10586340*b^5 + 7626580*b^4 + 3771600*b^3 + 1266900*b^2 + 216000*b + 43200
h[ [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 135000*b^9 + 934560*b^8 + 3001020*b^7 + 5735420*b^6 + 7186260*b^5 + 6056700*b^4 + 3476300*b^3 + 1249200*b^2 + 312300*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 167940*b^8 + 997290*b^7 + 2748405*b^6 + 4416825*b^5 + 4562400*b^4 + 3013785*b^3 + 1319595*b^2 + 270000*b + 67500
h[ [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 206280*b^7 + 1024560*b^6 + 2374980*b^5 + 3102735*b^4 + 2556105*b^3 + 1205685*b^2 + 401895*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] , [5] , [5] ]= 72000*b^10 + 570000*b^9 + 2097460*b^8 + 4657160*b^7 + 6891480*b^6 + 7064720*b^5 + 5090040*b^4 + 2517200*b^3 + 845300*b^2 + 144000*b + 28800
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 90000*b^9 + 622500*b^8 + 1998560*b^7 + 3819680*b^6 + 4786940*b^5 + 4035480*b^4 + 2316760*b^3 + 832800*b^2 + 208200*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 112500*b^8 + 666300*b^7 + 1834060*b^6 + 2945020*b^5 + 3041260*b^4 + 2008500*b^3 + 879500*b^2 + 180000*b + 45000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 139950*b^7 + 691125*b^6 + 1597500*b^5 + 2081460*b^4 + 1712505*b^3 + 806130*b^2 + 268710*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 60000*b^9 + 415040*b^8 + 1332930*b^7 + 2548350*b^6 + 3194550*b^5 + 2693510*b^4 + 1546270*b^3 + 555800*b^2 + 138950*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 75000*b^8 + 443890*b^7 + 1221860*b^6 + 1962270*b^5 + 2026960*b^4 + 1338990*b^3 + 586330*b^2 + 120000*b + 30000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 93750*b^7 + 461990*b^6 + 1067320*b^5 + 1390260*b^4 + 1144130*b^3 + 538800*b^2 + 179600*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 49960*b^8 + 295780*b^7 + 814555*b^6 + 1308710*b^5 + 1352255*b^4 + 893480*b^3 + 391160*b^2 + 80000*b + 20000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 62360*b^7 + 307125*b^6 + 709605*b^5 + 924400*b^4 + 760800*b^3 + 358320*b^2 + 119440*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 41540*b^7 + 204740*b^6 + 473435*b^5 + 617245*b^4 + 508260*b^3 + 239565*b^2 + 79855*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 72000*b^9 + 498000*b^8 + 1598380*b^7 + 3053860*b^6 + 3826060*b^5 + 3224820*b^4 + 1851380*b^3 + 665520*b^2 + 166380*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 90000*b^8 + 533580*b^7 + 1468940*b^6 + 2358600*b^5 + 2435000*b^4 + 1607640*b^3 + 703880*b^2 + 144000*b + 36000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 111420*b^7 + 552000*b^6 + 1277500*b^5 + 1666280*b^4 + 1371340*b^3 + 645840*b^2 + 215280*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 135090*b^6 + 539865*b^5 + 1026230*b^4 + 1028530*b^3 + 653765*b^2 + 167400*b + 55800
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 60000*b^8 + 355040*b^7 + 976870*b^6 + 1568220*b^5 + 1619510*b^4 + 1069680*b^3 + 468560*b^2 + 96000*b + 24000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 75000*b^7 + 369790*b^6 + 854050*b^5 + 1112000*b^4 + 914700*b^3 + 430440*b^2 + 143480*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 92850*b^6 + 367640*b^5 + 696120*b^4 + 694400*b^3 + 440800*b^2 + 112320*b + 37440
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 49960*b^7 + 245940*b^6 + 567945*b^5 + 739565*b^4 + 608670*b^3 + 286665*b^2 + 95555*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 62360*b^6 + 245935*b^5 + 465260*b^4 + 463690*b^3 + 294445*b^2 + 75120*b + 25040
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 41420*b^6 + 163120*b^5 + 308610*b^4 + 307600*b^3 + 195350*b^2 + 49860*b + 16620
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 60000*b^7 + 296480*b^6 + 685010*b^5 + 892010*b^4 + 733380*b^3 + 344850*b^2 + 114950*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 73560*b^6 + 292930*b^5 + 555720*b^4 + 555580*b^3 + 352790*b^2 + 90000*b + 30000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 87270*b^5 + 265710*b^4 + 404390*b^3 + 277360*b^2 + 138680*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 49960*b^6 + 197300*b^5 + 373095*b^4 + 371590*b^3 + 235795*b^2 + 60000*b + 20000
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 61160*b^5 + 183545*b^4 + 278065*b^3 + 189040*b^2 + 94520*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 41300*b^5 + 123080*b^4 + 186235*b^3 + 126310*b^2 + 63155*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 48040*b^5 + 145600*b^4 + 221155*b^3 + 151110*b^2 + 75555*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 55000*b^4 + 116845*b^3 + 140925*b^2 + 48160*b + 24080
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 39600*b^4 + 82370*b^3 + 98990*b^2 + 33240*b + 16620
h[ [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 33180*b^3 + 41815*b^2 + 41815*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] , [5] ]= 54000*b^9 + 373500*b^8 + 1199160*b^7 + 2291860*b^6 + 2872260*b^5 + 2421540*b^4 + 1390420*b^3 + 499920*b^2 + 124980*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] , [5] ]= 67500*b^8 + 399780*b^7 + 1100520*b^6 + 1767180*b^5 + 1824840*b^4 + 1205100*b^3 + 527700*b^2 + 108000*b + 27000
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] ]= 83970*b^7 + 414675*b^6 + 958795*b^5 + 1249655*b^4 + 1028365*b^3 + 484245*b^2 + 161415*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] ]= 103140*b^6 + 409140*b^5 + 775810*b^4 + 775260*b^3 + 492430*b^2 + 125760*b + 41920
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] , [5] ]= 45000*b^8 + 266310*b^7 + 733040*b^6 + 1177190*b^5 + 1215920*b^4 + 803190*b^3 + 351730*b^2 + 72000*b + 18000
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] ]= 56250*b^7 + 277110*b^6 + 640140*b^5 + 833700*b^4 + 685950*b^3 + 322920*b^2 + 107640*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] ]= 69975*b^6 + 276320*b^5 + 523125*b^4 + 521780*b^3 + 331315*b^2 + 84510*b + 28170
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] ]= 37440*b^7 + 184375*b^6 + 426035*b^5 + 555060*b^4 + 456880*b^3 + 215220*b^2 + 71740*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] ]= 46665*b^6 + 183900*b^5 + 348000*b^4 + 346920*b^3 + 220260*b^2 + 56160*b + 18720
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] ]= 31040*b^6 + 122350*b^5 + 231710*b^4 + 231230*b^3 + 146890*b^2 + 37530*b + 12510
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] ]= 45000*b^7 + 221850*b^6 + 512450*b^5 + 667300*b^4 + 548900*b^3 + 258300*b^2 + 86100*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] ]= 55710*b^6 + 220500*b^5 + 417640*b^4 + 416780*b^3 + 264640*b^2 + 67500*b + 22500
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 67545*b^5 + 203120*b^4 + 308155*b^3 + 210070*b^2 + 105035*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] ]= 37440*b^6 + 147565*b^5 + 279120*b^4 + 278110*b^3 + 176555*b^2 + 45000*b + 15000
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 46215*b^5 + 138005*b^4 + 209025*b^3 + 142040*b^2 + 71020*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 30860*b^5 + 91785*b^4 + 138905*b^3 + 94240*b^2 + 47120*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 36720*b^5 + 110095*b^4 + 166835*b^3 + 113480*b^2 + 56740*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 43425*b^4 + 90510*b^3 + 108870*b^2 + 36720*b + 18360
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 30080*b^4 + 62050*b^3 + 74560*b^2 + 25020*b + 12510
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 26850*b^3 + 32990*b^2 + 32990*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] ]= 33750*b^7 + 166230*b^6 + 384020*b^5 + 500080*b^4 + 411290*b^3 + 193500*b^2 + 64500*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] ]= 41985*b^6 + 165665*b^5 + 313670*b^4 + 312885*b^3 + 198630*b^2 + 50625*b + 16875
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 51570*b^5 + 154075*b^4 + 233555*b^3 + 158960*b^2 + 79480*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] ]= 28035*b^6 + 110440*b^5 + 209040*b^4 + 208450*b^3 + 132350*b^2 + 33750*b + 11250
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 34675*b^5 + 103235*b^4 + 156350*b^3 + 106230*b^2 + 53115*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 23095*b^5 + 68695*b^4 + 104095*b^3 + 70800*b^2 + 35400*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 27765*b^5 + 82755*b^4 + 125325*b^3 + 85140*b^2 + 42570*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 33460*b^4 + 69025*b^3 + 82975*b^2 + 27900*b + 13950
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 22610*b^4 + 46350*b^3 + 55665*b^2 + 18630*b + 9315
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 20955*b^3 + 25365*b^2 + 25365*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 20860*b^5 + 62020*b^4 + 94030*b^3 + 64020*b^2 + 32010*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 25335*b^4 + 51890*b^3 + 62370*b^2 + 20960*b + 10480
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 16945*b^4 + 34650*b^3 + 41670*b^2 + 14040*b + 7020
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 15995*b^3 + 19115*b^2 + 19115*b
h[ [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 12035*b^3 + 14245*b^2 + 14245*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] , [5] , [5] ]= 57600*b^10 + 456000*b^9 + 1678000*b^8 + 3726840*b^7 + 5518320*b^6 + 5663120*b^5 + 4086640*b^4 + 2025200*b^3 + 681800*b^2 + 117000*b + 23400
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 72000*b^9 + 498000*b^8 + 1597880*b^7 + 3051880*b^6 + 3822440*b^5 + 3221160*b^4 + 1849320*b^3 + 664800*b^2 + 166200*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 90000*b^8 + 534120*b^7 + 1470520*b^6 + 2360860*b^5 + 2436580*b^4 + 1608180*b^3 + 704060*b^2 + 144000*b + 36000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 110880*b^7 + 551100*b^6 + 1276610*b^5 + 1666300*b^4 + 1371350*b^3 + 645840*b^2 + 215280*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 132660*b^6 + 534210*b^5 + 1017745*b^4 + 1022590*b^3 + 650095*b^2 + 166560*b + 55520
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 48000*b^9 + 332000*b^8 + 1066280*b^7 + 2039420*b^6 + 2558900*b^5 + 2160740*b^4 + 1243100*b^3 + 448160*b^2 + 112040*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 60000*b^8 + 355000*b^7 + 976380*b^6 + 1566880*b^5 + 1617740*b^4 + 1068360*b^3 + 468120*b^2 + 96000*b + 24000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 75000*b^7 + 370100*b^6 + 854680*b^5 + 1112640*b^4 + 915020*b^3 + 430440*b^2 + 143480*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 92400*b^6 + 366850*b^5 + 694950*b^4 + 693640*b^3 + 440420*b^2 + 112320*b + 37440
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 40000*b^8 + 236720*b^7 + 651900*b^6 + 1047950*b^5 + 1084200*b^4 + 717770*b^3 + 315090*b^2 + 65000*b + 16250
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 50000*b^7 + 246020*b^6 + 567790*b^5 + 738970*b^4 + 608060*b^3 + 286290*b^2 + 95430*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 62500*b^6 + 246570*b^5 + 466260*b^4 + 464420*b^3 + 294810*b^2 + 75120*b + 25040
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 33280*b^7 + 163880*b^6 + 378930*b^5 + 494355*b^4 + 407815*b^3 + 192765*b^2 + 64255*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 41480*b^6 + 163190*b^5 + 308535*b^4 + 307330*b^3 + 195265*b^2 + 49920*b + 16640
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 27600*b^6 + 108780*b^5 + 206210*b^4 + 206140*b^3 + 131270*b^2 + 33840*b + 11280
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 48000*b^8 + 284000*b^7 + 780120*b^6 + 1249740*b^5 + 1287520*b^4 + 848100*b^3 + 370900*b^2 + 75600*b + 18900
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 60000*b^7 + 297160*b^6 + 686780*b^5 + 894340*b^4 + 734920*b^3 + 345300*b^2 + 115100*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 72840*b^6 + 291860*b^5 + 554540*b^4 + 555360*b^3 + 352680*b^2 + 90000*b + 30000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 84480*b^5 + 260770*b^4 + 397930*b^3 + 274320*b^2 + 137160*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 40000*b^7 + 196720*b^6 + 453220*b^5 + 588550*b^4 + 483150*b^3 + 226650*b^2 + 75550*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 50000*b^6 + 197820*b^5 + 374030*b^4 + 372420*b^3 + 236210*b^2 + 60000*b + 20000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 60700*b^5 + 183050*b^4 + 277490*b^3 + 188880*b^2 + 94440*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 33280*b^6 + 130760*b^5 + 246650*b^4 + 244905*b^3 + 155265*b^2 + 39375*b + 13125
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 41480*b^5 + 123710*b^4 + 187065*b^3 + 126710*b^2 + 63355*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 27440*b^5 + 81260*b^4 + 122660*b^3 + 82800*b^2 + 41400*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 40000*b^6 + 159600*b^5 + 302580*b^4 + 302210*b^3 + 191730*b^2 + 48750*b + 16250
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 47120*b^5 + 144460*b^4 + 219890*b^3 + 150860*b^2 + 75430*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 52000*b^4 + 113210*b^3 + 136810*b^2 + 47200*b + 23600
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 33280*b^5 + 99980*b^4 + 151360*b^3 + 102760*b^2 + 51380*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 39140*b^4 + 82060*b^3 + 98700*b^2 + 33280*b + 16640
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 27280*b^4 + 56270*b^3 + 67550*b^2 + 22560*b + 11280
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 29500*b^4 + 63550*b^3 + 76675*b^2 + 26250*b + 13125
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 30230*b^3 + 39755*b^2 + 39755*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 24220*b^3 + 29965*b^2 + 29965*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 16035*b^2 + 8760*b + 8760
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] , [5] , [5] ]= 36000*b^8 + 213000*b^7 + 585860*b^6 + 940160*b^5 + 970580*b^4 + 640920*b^3 + 280840*b^2 + 57600*b + 14400
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] , [5] ]= 45000*b^7 + 222060*b^6 + 512920*b^5 + 667820*b^4 + 549160*b^3 + 258300*b^2 + 86100*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] ]= 55440*b^6 + 220110*b^5 + 417220*b^4 + 416720*b^3 + 264610*b^2 + 67500*b + 22500
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] ]= 66330*b^5 + 200775*b^4 + 305090*b^3 + 208630*b^2 + 104315*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] , [5] ]= 30000*b^7 + 147580*b^6 + 340610*b^5 + 443310*b^4 + 364780*b^3 + 171750*b^2 + 57250*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] ]= 37500*b^6 + 147830*b^5 + 279480*b^4 + 278300*b^3 + 176650*b^2 + 45000*b + 15000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] ]= 46200*b^5 + 138200*b^4 + 209280*b^3 + 142160*b^2 + 71080*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] ]= 24920*b^6 + 98010*b^5 + 185325*b^4 + 184630*b^3 + 117315*b^2 + 30000*b + 10000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] ]= 30970*b^5 + 92065*b^4 + 139265*b^3 + 94400*b^2 + 47200*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] ]= 20540*b^5 + 60960*b^4 + 92295*b^3 + 62670*b^2 + 31335*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] ]= 30000*b^6 + 118660*b^5 + 224410*b^4 + 223500*b^3 + 141750*b^2 + 36000*b + 12000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] ]= 36420*b^5 + 109790*b^4 + 166530*b^3 + 113480*b^2 + 56740*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 42240*b^4 + 88940*b^3 + 107120*b^2 + 36360*b + 18180
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] ]= 24920*b^5 + 74230*b^4 + 112195*b^3 + 75930*b^2 + 37965*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 30070*b^4 + 62215*b^3 + 74735*b^2 + 25040*b + 12520
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 20300*b^4 + 41540*b^3 + 49840*b^2 + 16600*b + 8300
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 23480*b^4 + 49220*b^3 + 59220*b^2 + 20000*b + 10000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 25810*b^3 + 32160*b^2 + 32160*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 18890*b^3 + 22995*b^2 + 22995*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 14570*b^2 + 7340*b + 7340
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] ]= 22500*b^6 + 88650*b^5 + 167660*b^4 + 167020*b^3 + 106010*b^2 + 27000*b + 9000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] ]= 27720*b^5 + 82750*b^4 + 125320*b^3 + 85140*b^2 + 42570*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 33165*b^4 + 68640*b^3 + 82520*b^2 + 27760*b + 13880
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] ]= 18630*b^5 + 55315*b^4 + 83685*b^3 + 56740*b^2 + 28370*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 22685*b^4 + 46540*b^3 + 55900*b^2 + 18720*b + 9360
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 15150*b^4 + 30910*b^3 + 37120*b^2 + 12420*b + 6210
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 18090*b^4 + 37295*b^3 + 44795*b^2 + 15000*b + 7500
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 20705*b^3 + 25185*b^2 + 25185*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 14360*b^3 + 17235*b^2 + 17235*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 11935*b^2 + 5850*b + 5850
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 13685*b^4 + 27940*b^3 + 33565*b^2 + 11250*b + 5625
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 15995*b^3 + 19150*b^2 + 19150*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 10805*b^3 + 12825*b^2 + 12825*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 9390*b^2 + 4500*b + 4500
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 7180*b^2 + 3360*b + 3360
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] , [5] ]= 24000*b^7 + 118000*b^6 + 271440*b^5 + 351740*b^4 + 288020*b^3 + 134580*b^2 + 44860*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] , [5] ]= 30000*b^6 + 119120*b^5 + 225340*b^4 + 224440*b^3 + 142220*b^2 + 36000*b + 12000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [5] ]= 35880*b^5 + 109240*b^4 + 165980*b^3 + 113480*b^2 + 56740*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 40260*b^4 + 86570*b^3 + 104490*b^2 + 35840*b + 17920
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] , [5] ]= 20000*b^6 + 78440*b^5 + 147600*b^4 + 146070*b^3 + 92410*b^2 + 23250*b + 7750
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [5] ]= 25000*b^5 + 74640*b^4 + 112730*b^3 + 76180*b^2 + 38090*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 29900*b^4 + 62250*b^3 + 74770*b^2 + 25040*b + 12520
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [5] ]= 16560*b^5 + 48860*b^4 + 73550*b^3 + 49380*b^2 + 24690*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 20460*b^4 + 41870*b^3 + 50190*b^2 + 16640*b + 8320
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 13480*b^4 + 27260*b^3 + 32620*b^2 + 10720*b + 5360
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] , [5] ]= 20000*b^5 + 60600*b^4 + 91900*b^3 + 62600*b^2 + 31300*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 22840*b^4 + 48740*b^3 + 58740*b^2 + 20000*b + 10000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 23870*b^3 + 30820*b^2 + 30820*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 16560*b^4 + 34330*b^3 + 41205*b^2 + 13750*b + 6875
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 18750*b^3 + 23045*b^2 + 23045*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 13160*b^3 + 15815*b^2 + 15815*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 13770*b^3 + 17565*b^2 + 17565*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 12915*b^2 + 6880*b + 6880
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 10830*b^2 + 5360*b + 5360
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 5930*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] , [5] ]= 15000*b^5 + 44720*b^4 + 67570*b^3 + 45700*b^2 + 22850*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] ]= 17940*b^4 + 37230*b^3 + 44730*b^2 + 15000*b + 7500
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 20130*b^3 + 24745*b^2 + 24745*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] ]= 12340*b^4 + 25200*b^3 + 30200*b^2 + 10000*b + 5000
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 14400*b^3 + 17340*b^2 + 17340*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 9760*b^3 + 11555*b^2 + 11555*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 11260*b^3 + 13795*b^2 + 13795*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 11520*b^2 + 5720*b + 5720
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 8465*b^2 + 4100*b + 4100
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 5575*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 8740*b^3 + 10435*b^2 + 10435*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 9305*b^2 + 4480*b + 4480
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 6480*b^2 + 3060*b + 3060
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 4590*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 3655*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] ]= 10000*b^4 + 21000*b^3 + 25250*b^2 + 8500*b + 4250
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] ]= 10880*b^3 + 13670*b^2 + 13670*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] ]= 10495*b^2 + 5440*b + 5440
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] ]= 8120*b^3 + 9845*b^2 + 9845*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] ]= 8475*b^2 + 4160*b + 4160
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] ]= 6040*b^2 + 2880*b + 2880
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] ]= 6095*b^2 + 3125*b + 3125
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] ]= 4895*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] ]= 4170*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 1530
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] ]= 5140*b^2 + 2500*b + 2500
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] ]= 4475*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] ]= 3305*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] ]= 1440
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] ]= 1200
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] ]= 2360*b
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] ]= 1280
h[ [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] ]= 1080
h[ [1, 1, 1, 1, 1] , [5] , [5] , [5] , [5] , [5] ]= 13824*b^12 + 137088*b^11 + 635424*b^10 + 1808920*b^9 + 3513304*b^8 + 4893560*b^7 + 5006648*b^6 + 3784832*b^5 + 2099264*b^4 + 828720*b^3 + 225760*b^2 + 32736*b + 5456
h[ [1, 1, 1, 1, 1] , [4, 1] , [5] , [5] , [5] , [5] ]= 17280*b^11 + 154080*b^10 + 640200*b^9 + 1621220*b^8 + 2772240*b^7 + 3350620*b^6 + 2918860*b^5 + 1826320*b^4 + 808780*b^3 + 234800*b^2 + 46960*b
h[ [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [5] , [5] , [5] ]= 21600*b^10 + 171000*b^9 + 628980*b^8 + 1395970*b^7 + 2064950*b^6 + 2116430*b^5 + 1524850*b^4 + 754160*b^3 + 253340*b^2 + 43200*b + 8640
h[ [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 27000*b^9 + 187020*b^8 + 600510*b^7 + 1147475*b^6 + 1437435*b^5 + 1211325*b^4 + 695255*b^3 + 249840*b^2 + 62460*b
h[ [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 33480*b^8 + 199260*b^7 + 549390*b^6 + 883035*b^5 + 911955*b^4 + 602325*b^3 + 263775*b^2 + 54000*b + 13500
h[ [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 40680*b^7 + 203220*b^6 + 471650*b^5 + 616485*b^4 + 507305*b^3 + 238875*b^2 + 79625*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [5] , [5] , [5] , [5] ]= 11520*b^11 + 102720*b^10 + 426800*b^9 + 1080640*b^8 + 1847120*b^7 + 2230880*b^6 + 1941280*b^5 + 1212800*b^4 + 536000*b^3 + 155200*b^2 + 31040*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [5] , [5] , [5] ]= 14400*b^10 + 114000*b^9 + 419500*b^8 + 931540*b^7 + 1378680*b^6 + 1413620*b^5 + 1018700*b^4 + 503840*b^3 + 169160*b^2 + 28800*b + 5760
h[ [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] , [5] ]= 18000*b^9 + 124500*b^8 + 399650*b^7 + 763740*b^6 + 957110*b^5 + 806880*b^4 + 463280*b^3 + 166560*b^2 + 41640*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 22500*b^8 + 133350*b^7 + 367075*b^6 + 589440*b^5 + 608695*b^4 + 401970*b^3 + 175990*b^2 + 36000*b + 9000
h[ [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 27900*b^7 + 138150*b^6 + 319675*b^5 + 417080*b^4 + 343615*b^3 + 162090*b^2 + 54030*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [5] , [5] , [5] ]= 9600*b^10 + 76000*b^9 + 279660*b^8 + 620860*b^7 + 918360*b^6 + 940720*b^5 + 676920*b^4 + 334120*b^3 + 111880*b^2 + 18900*b + 3780
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] , [5] ]= 12000*b^9 + 83000*b^8 + 266560*b^7 + 509680*b^6 + 639060*b^5 + 538960*b^4 + 309480*b^3 + 111280*b^2 + 27820*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 15000*b^8 + 88750*b^7 + 244210*b^6 + 392100*b^5 + 405000*b^4 + 267540*b^3 + 117180*b^2 + 24000*b + 6000
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 18750*b^7 + 92375*b^6 + 213235*b^5 + 277460*b^4 + 228080*b^3 + 107220*b^2 + 35740*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] , [5] ]= 8000*b^9 + 55340*b^8 + 177730*b^7 + 339720*b^6 + 425620*b^5 + 358460*b^4 + 205400*b^3 + 73640*b^2 + 18410*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 10000*b^8 + 59190*b^7 + 163010*b^6 + 261950*b^5 + 270750*b^4 + 178930*b^3 + 78310*b^2 + 16000*b + 4000
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 12500*b^7 + 61540*b^6 + 142190*b^5 + 185300*b^4 + 152650*b^3 + 72000*b^2 + 24000*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 6660*b^8 + 39430*b^7 + 108585*b^6 + 174395*b^5 + 180035*b^4 + 118755*b^3 + 51835*b^2 + 10500*b + 2625
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 8310*b^7 + 40925*b^6 + 94600*b^5 + 123285*b^4 + 101480*b^3 + 47805*b^2 + 15935*b
h[ [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 5540*b^7 + 27310*b^6 + 63160*b^5 + 82320*b^4 + 67710*b^3 + 31860*b^2 + 10620*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [5] , [5] , [5] , [5] ]= 11520*b^10 + 91200*b^9 + 335600*b^8 + 745400*b^7 + 1103800*b^6 + 1132880*b^5 + 817600*b^4 + 405200*b^3 + 136400*b^2 + 23400*b + 4680
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 14400*b^9 + 99600*b^8 + 319540*b^7 + 610260*b^6 + 764320*b^5 + 644100*b^4 + 369820*b^3 + 132960*b^2 + 33240*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 18000*b^8 + 106860*b^7 + 294170*b^6 + 472220*b^5 + 487310*b^4 + 321600*b^3 + 140800*b^2 + 28800*b + 7200
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 22140*b^7 + 110190*b^6 + 255255*b^5 + 333150*b^4 + 274125*b^3 + 129060*b^2 + 43020*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 26340*b^6 + 106470*b^5 + 202815*b^4 + 203670*b^3 + 129285*b^2 + 32940*b + 10980
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 9600*b^9 + 66400*b^8 + 213260*b^7 + 407920*b^6 + 511880*b^5 + 432280*b^4 + 248720*b^3 + 89680*b^2 + 22420*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 12000*b^8 + 71000*b^7 + 195260*b^6 + 313340*b^5 + 323520*b^4 + 213660*b^3 + 93620*b^2 + 19200*b + 4800
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 15000*b^7 + 74050*b^6 + 171010*b^5 + 222640*b^4 + 183120*b^3 + 86160*b^2 + 28720*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 18450*b^6 + 73375*b^5 + 139105*b^4 + 139020*b^3 + 88410*b^2 + 22680*b + 7560
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 8000*b^8 + 47340*b^7 + 130370*b^6 + 209590*b^5 + 216870*b^4 + 143590*b^3 + 63030*b^2 + 13000*b + 3250
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 10000*b^7 + 49190*b^6 + 113500*b^5 + 147690*b^4 + 121520*b^3 + 57210*b^2 + 19070*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 12500*b^6 + 49290*b^5 + 93140*b^4 + 92660*b^3 + 58730*b^2 + 14880*b + 4960
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 6660*b^7 + 32790*b^6 + 75825*b^5 + 98940*b^4 + 81645*b^3 + 38610*b^2 + 12870*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 8310*b^6 + 32685*b^5 + 61815*b^4 + 61620*b^3 + 39210*b^2 + 10080*b + 3360
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 5520*b^6 + 21740*b^5 + 41195*b^4 + 41145*b^3 + 26160*b^2 + 6705*b + 2235
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 9600*b^8 + 56800*b^7 + 155980*b^6 + 249820*b^5 + 257340*b^4 + 169500*b^3 + 74140*b^2 + 15120*b + 3780
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 12000*b^7 + 59480*b^6 + 137440*b^5 + 178940*b^4 + 147020*b^3 + 69060*b^2 + 23020*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 14520*b^6 + 58350*b^5 + 110870*b^4 + 111040*b^3 + 70520*b^2 + 18000*b + 6000
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 16670*b^5 + 51875*b^4 + 79135*b^3 + 54520*b^2 + 27260*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 8000*b^7 + 39340*b^6 + 90610*b^5 + 117640*b^4 + 96570*b^3 + 45300*b^2 + 15100*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 10000*b^6 + 39590*b^5 + 74850*b^4 + 74520*b^3 + 47260*b^2 + 12000*b + 4000
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 12100*b^5 + 36580*b^4 + 55500*b^3 + 37840*b^2 + 18920*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 6660*b^6 + 26150*b^5 + 49305*b^4 + 48935*b^3 + 31030*b^2 + 7875*b + 2625
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 8310*b^5 + 24765*b^4 + 37420*b^3 + 25310*b^2 + 12655*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 5500*b^5 + 16270*b^4 + 24560*b^3 + 16580*b^2 + 8290*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 8000*b^6 + 31980*b^5 + 60610*b^4 + 60510*b^3 + 38380*b^2 + 9750*b + 3250
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 9360*b^5 + 28870*b^4 + 43940*b^3 + 30140*b^2 + 15070*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 10140*b^4 + 22450*b^3 + 27090*b^2 + 9280*b + 4640
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 6660*b^5 + 20030*b^4 + 30325*b^3 + 20590*b^2 + 10295*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 7790*b^4 + 16385*b^3 + 19745*b^2 + 6720*b + 3360
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 5480*b^4 + 11280*b^3 + 13515*b^2 + 4470*b + 2235
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 5820*b^4 + 12690*b^3 + 15315*b^2 + 5250*b + 2625
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 5770*b^3 + 7855*b^2 + 7855*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 4820*b^3 + 5960*b^2 + 5960*b
h[ [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 2950*b^2 + 1710*b + 1710
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [5] , [5] , [5] , [5] ]= 8640*b^10 + 68400*b^9 + 251700*b^8 + 558920*b^7 + 827200*b^6 + 848160*b^5 + 611160*b^4 + 302160*b^3 + 101340*b^2 + 17200*b + 3440
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] , [5] , [5] ]= 10800*b^9 + 74700*b^8 + 239790*b^7 + 458230*b^6 + 574240*b^5 + 484150*b^4 + 278050*b^3 + 100000*b^2 + 25000*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 13500*b^8 + 80010*b^7 + 220245*b^6 + 353615*b^5 + 365070*b^4 + 241035*b^3 + 105545*b^2 + 21600*b + 5400
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 16740*b^7 + 82890*b^6 + 191805*b^5 + 250140*b^4 + 205845*b^3 + 96930*b^2 + 32310*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 20340*b^6 + 81270*b^5 + 154555*b^4 + 155010*b^3 + 98605*b^2 + 25320*b + 8440
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] , [5] , [5] ]= 7200*b^9 + 49800*b^8 + 159940*b^7 + 305820*b^6 + 383460*b^5 + 323420*b^4 + 185740*b^3 + 66800*b^2 + 16700*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 9000*b^8 + 53250*b^7 + 146540*b^6 + 235300*b^5 + 243050*b^4 + 160560*b^3 + 70320*b^2 + 14400*b + 3600
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 11250*b^7 + 55425*b^6 + 127990*b^5 + 166640*b^4 + 137095*b^3 + 64530*b^2 + 21510*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 13950*b^6 + 55125*b^5 + 104285*b^4 + 103900*b^3 + 65900*b^2 + 16740*b + 5580
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 6000*b^8 + 35510*b^7 + 97790*b^6 + 157130*b^5 + 162390*b^4 + 107310*b^3 + 46970*b^2 + 9600*b + 2400
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 7500*b^7 + 36910*b^6 + 85260*b^5 + 111060*b^4 + 91430*b^3 + 43080*b^2 + 14360*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 9375*b^6 + 36935*b^5 + 69895*b^4 + 69700*b^3 + 44300*b^2 + 11340*b + 3780
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 4990*b^7 + 24575*b^6 + 56820*b^5 + 74075*b^4 + 61000*b^3 + 28755*b^2 + 9585*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 6215*b^6 + 24455*b^5 + 46270*b^4 + 46110*b^3 + 29255*b^2 + 7440*b + 2480
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 4140*b^6 + 16325*b^5 + 30955*b^4 + 30940*b^3 + 19670*b^2 + 5040*b + 1680
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 7200*b^8 + 42600*b^7 + 117160*b^6 + 188000*b^5 + 194080*b^4 + 128160*b^3 + 56160*b^2 + 11520*b + 2880
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 9000*b^7 + 44430*b^6 + 102620*b^5 + 133600*b^4 + 109850*b^3 + 51660*b^2 + 17220*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 11070*b^6 + 44025*b^5 + 83480*b^4 + 83410*b^3 + 52955*b^2 + 13500*b + 4500
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 13170*b^5 + 40065*b^4 + 60995*b^3 + 41860*b^2 + 20930*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 6000*b^7 + 29510*b^6 + 68100*b^5 + 88630*b^4 + 72940*b^3 + 34350*b^2 + 11450*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 7500*b^6 + 29560*b^5 + 55870*b^4 + 55620*b^3 + 35310*b^2 + 9000*b + 3000
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 9225*b^5 + 27585*b^4 + 41735*b^3 + 28300*b^2 + 14150*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 4990*b^6 + 19615*b^5 + 37085*b^4 + 36940*b^3 + 23470*b^2 + 6000*b + 2000
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 6215*b^5 + 18470*b^4 + 27950*b^3 + 18960*b^2 + 9480*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 4110*b^5 + 12180*b^4 + 18430*b^3 + 12500*b^2 + 6250*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 6000*b^6 + 23750*b^5 + 44910*b^4 + 44720*b^3 + 28360*b^2 + 7200*b + 2400
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 7260*b^5 + 21950*b^4 + 33310*b^3 + 22720*b^2 + 11360*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 8335*b^4 + 17685*b^3 + 21345*b^2 + 7320*b + 3660
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 4990*b^5 + 14855*b^4 + 22440*b^3 + 15170*b^2 + 7585*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 6015*b^4 + 12435*b^3 + 14915*b^2 + 4960*b + 2480
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 4080*b^4 + 8345*b^3 + 10025*b^2 + 3360*b + 1680
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 4670*b^4 + 9835*b^3 + 11835*b^2 + 4000*b + 2000
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 5055*b^3 + 6360*b^2 + 6360*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 3790*b^3 + 4610*b^2 + 4610*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 2840*b^2 + 1440*b + 1440
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] , [5] ]= 5400*b^8 + 31950*b^7 + 87930*b^6 + 141190*b^5 + 145850*b^4 + 96410*b^3 + 42310*b^2 + 8720*b + 2180
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] , [5] ]= 6750*b^7 + 33255*b^6 + 76815*b^5 + 100015*b^4 + 82245*b^3 + 38685*b^2 + 12895*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] ]= 8370*b^6 + 33075*b^5 + 62645*b^4 + 62515*b^3 + 39695*b^2 + 10125*b + 3375
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] ]= 10170*b^5 + 30465*b^4 + 46185*b^3 + 31440*b^2 + 15720*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] , [5] ]= 4500*b^7 + 22140*b^6 + 51140*b^5 + 66600*b^4 + 54800*b^3 + 25800*b^2 + 8600*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] ]= 5625*b^6 + 22140*b^5 + 41885*b^4 + 41740*b^3 + 26495*b^2 + 6750*b + 2250
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] ]= 6975*b^5 + 20770*b^4 + 31465*b^3 + 21390*b^2 + 10695*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] ]= 3735*b^6 + 14695*b^5 + 27820*b^4 + 27750*b^3 + 17625*b^2 + 4500*b + 1500
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] ]= 4635*b^5 + 13750*b^4 + 20810*b^3 + 14120*b^2 + 7060*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] ]= 3080*b^5 + 9150*b^4 + 13880*b^3 + 9460*b^2 + 4730*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] ]= 4500*b^6 + 17730*b^5 + 33530*b^4 + 33400*b^3 + 21200*b^2 + 5400*b + 1800
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] ]= 5535*b^5 + 16530*b^4 + 25035*b^3 + 17010*b^2 + 8505*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 6585*b^4 + 13630*b^3 + 16375*b^2 + 5490*b + 2745
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] ]= 3735*b^5 + 11080*b^4 + 16760*b^3 + 11360*b^2 + 5680*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 4560*b^4 + 9355*b^3 + 11245*b^2 + 3780*b + 1890
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 3035*b^4 + 6175*b^3 + 7405*b^2 + 2460*b + 1230
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 3615*b^4 + 7455*b^3 + 8955*b^2 + 3000*b + 1500
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 4115*b^3 + 5005*b^2 + 5005*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 2890*b^3 + 3470*b^2 + 3470*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 2375*b^2 + 1170*b + 1170
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] ]= 3375*b^6 + 13275*b^5 + 25120*b^4 + 25015*b^3 + 15820*b^2 + 3975*b + 1325
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] ]= 4185*b^5 + 12430*b^4 + 18845*b^3 + 12830*b^2 + 6415*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 5085*b^4 + 10410*b^3 + 12520*b^2 + 4220*b + 2110
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] ]= 2790*b^5 + 8270*b^4 + 12535*b^3 + 8530*b^2 + 4265*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 3410*b^4 + 6945*b^3 + 8340*b^2 + 2790*b + 1395
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 2270*b^4 + 4625*b^3 + 5570*b^2 + 1890*b + 945
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 2745*b^4 + 5595*b^3 + 6720*b^2 + 2250*b + 1125
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 3215*b^3 + 3845*b^2 + 3845*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 2170*b^3 + 2565*b^2 + 2565*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 1885*b^2 + 900*b + 900
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 2060*b^4 + 4180*b^3 + 5055*b^2 + 1750*b + 875
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 2435*b^3 + 2855*b^2 + 2855*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 1625*b^3 + 1910*b^2 + 1910*b
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 1455*b^2 + 675*b + 675
h[ [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 1085*b^2 + 480*b + 480
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] , [5] , [5] ]= 5760*b^9 + 39840*b^8 + 127960*b^7 + 244840*b^6 + 307480*b^5 + 260040*b^4 + 149960*b^3 + 54240*b^2 + 13560*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 7200*b^8 + 42600*b^7 + 117080*b^6 + 187740*b^5 + 193700*b^4 + 127860*b^3 + 56060*b^2 + 11520*b + 2880
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 9000*b^7 + 44520*b^6 + 102820*b^5 + 133820*b^4 + 109960*b^3 + 51660*b^2 + 17220*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 10980*b^6 + 43950*b^5 + 83435*b^4 + 83470*b^3 + 52985*b^2 + 13500*b + 4500
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 12780*b^5 + 39510*b^4 + 60315*b^3 + 41610*b^2 + 20805*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 4800*b^8 + 28400*b^7 + 78220*b^6 + 125820*b^5 + 130340*b^4 + 86460*b^3 + 38060*b^2 + 7920*b + 1980
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 6000*b^7 + 29500*b^6 + 68020*b^5 + 88460*b^4 + 72780*b^3 + 34260*b^2 + 11420*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 7500*b^6 + 29600*b^5 + 55920*b^4 + 55640*b^3 + 35320*b^2 + 9000*b + 3000
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 9150*b^5 + 27475*b^4 + 41565*b^3 + 28180*b^2 + 14090*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 4000*b^7 + 19680*b^6 + 45510*b^5 + 59420*b^4 + 49110*b^3 + 23280*b^2 + 7760*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 5000*b^6 + 19630*b^5 + 37070*b^4 + 36880*b^3 + 23440*b^2 + 6000*b + 2000
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 6250*b^5 + 18580*b^4 + 28100*b^3 + 19040*b^2 + 9520*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 3320*b^6 + 13060*b^5 + 24765*b^4 + 24785*b^3 + 15830*b^2 + 4125*b + 1375
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 4120*b^5 + 12175*b^4 + 18400*b^3 + 12450*b^2 + 6225*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 2740*b^5 + 8140*b^4 + 12380*b^3 + 8480*b^2 + 4240*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 4800*b^7 + 23600*b^6 + 54260*b^5 + 70280*b^4 + 57540*b^3 + 26880*b^2 + 8960*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 6000*b^6 + 23860*b^5 + 45120*b^4 + 44920*b^3 + 28460*b^2 + 7200*b + 2400
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 7140*b^5 + 21860*b^4 + 33220*b^3 + 22720*b^2 + 11360*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 7890*b^4 + 17255*b^3 + 20855*b^2 + 7200*b + 3600
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 4000*b^6 + 15680*b^5 + 29490*b^4 + 29170*b^3 + 18460*b^2 + 4650*b + 1550
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 5000*b^5 + 14930*b^4 + 22540*b^3 + 15220*b^2 + 7610*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 5950*b^4 + 12390*b^3 + 14870*b^2 + 4960*b + 2480
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 3320*b^5 + 9780*b^4 + 14715*b^3 + 9870*b^2 + 4935*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 4120*b^4 + 8425*b^3 + 10105*b^2 + 3360*b + 1680
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 2700*b^4 + 5440*b^3 + 6505*b^2 + 2130*b + 1065
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 4000*b^5 + 12160*b^4 + 18430*b^3 + 12540*b^2 + 6270*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 4520*b^4 + 9750*b^3 + 11750*b^2 + 4000*b + 2000
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 4590*b^3 + 6120*b^2 + 6120*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 3320*b^4 + 6880*b^3 + 8255*b^2 + 2750*b + 1375
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 3740*b^3 + 4585*b^2 + 4585*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 2660*b^3 + 3190*b^2 + 3190*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 2700*b^3 + 3510*b^2 + 3510*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 2410*b^2 + 1360*b + 1360
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 2180*b^2 + 1065*b + 1065
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 1065*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] , [5] , [5] ]= 3600*b^7 + 17700*b^6 + 40820*b^5 + 53080*b^4 + 43640*b^3 + 20520*b^2 + 6840*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] , [5] ]= 4500*b^6 + 17760*b^5 + 33580*b^4 + 33440*b^3 + 21220*b^2 + 5400*b + 1800
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] ]= 5490*b^5 + 16485*b^4 + 24990*b^3 + 17010*b^2 + 8505*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] ]= 6390*b^4 + 13365*b^3 + 16085*b^2 + 5440*b + 2720
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] , [5] ]= 3000*b^6 + 11770*b^5 + 22230*b^4 + 22120*b^3 + 14060*b^2 + 3600*b + 1200
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] ]= 3750*b^5 + 11120*b^4 + 16800*b^3 + 11360*b^2 + 5680*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] ]= 4575*b^4 + 9405*b^3 + 11295*b^2 + 3780*b + 1890
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] ]= 2480*b^5 + 7325*b^4 + 11080*b^3 + 7510*b^2 + 3755*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] ]= 3055*b^4 + 6205*b^3 + 7445*b^2 + 2480*b + 1240
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] ]= 2020*b^4 + 4095*b^3 + 4925*b^2 + 1660*b + 830
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] ]= 3000*b^5 + 8950*b^4 + 13520*b^3 + 9140*b^2 + 4570*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] ]= 3570*b^4 + 7430*b^3 + 8930*b^2 + 3000*b + 1500
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 3945*b^3 + 4865*b^2 + 4865*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] ]= 2480*b^4 + 5055*b^3 + 6055*b^2 + 2000*b + 1000
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 2905*b^3 + 3500*b^2 + 3500*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 1960*b^3 + 2310*b^2 + 2310*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 2240*b^3 + 2755*b^2 + 2755*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 2255*b^2 + 1120*b + 1120
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 1710*b^2 + 830*b + 830
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 1100*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] ]= 2250*b^5 + 6660*b^4 + 10080*b^3 + 6840*b^2 + 3420*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] ]= 2745*b^4 + 5600*b^3 + 6725*b^2 + 2250*b + 1125
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 3195*b^3 + 3830*b^2 + 3830*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] ]= 1845*b^4 + 3735*b^3 + 4485*b^2 + 1500*b + 750
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 2185*b^3 + 2585*b^2 + 2585*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 1460*b^3 + 1710*b^2 + 1710*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 1755*b^3 + 2090*b^2 + 2090*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 1870*b^2 + 900*b + 900
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 1305*b^2 + 615*b + 615
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 915*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 1330*b^3 + 1545*b^2 + 1545*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 1460*b^2 + 680*b + 680
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 985*b^2 + 450*b + 450
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 745*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 570*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] , [5] ]= 2400*b^6 + 9400*b^5 + 17620*b^4 + 17340*b^3 + 10920*b^2 + 2700*b + 900
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] , [5] ]= 3000*b^5 + 9020*b^4 + 13620*b^3 + 9200*b^2 + 4600*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [5] ]= 3480*b^4 + 7390*b^3 + 8890*b^2 + 3000*b + 1500
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 3630*b^3 + 4685*b^2 + 4685*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] , [5] ]= 2000*b^5 + 5860*b^4 + 8770*b^3 + 5820*b^2 + 2910*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [5] ]= 2500*b^4 + 5110*b^3 + 6110*b^2 + 2000*b + 1000
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 2900*b^3 + 3520*b^2 + 3520*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [5] ]= 1640*b^4 + 3270*b^3 + 3895*b^2 + 1250*b + 625
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 1990*b^3 + 2335*b^2 + 2335*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 1300*b^3 + 1490*b^2 + 1490*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] , [5] ]= 2000*b^4 + 4220*b^3 + 5070*b^2 + 1700*b + 850
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 2140*b^3 + 2730*b^2 + 2730*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 1970*b^2 + 1060*b + 1060
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 1640*b^3 + 1980*b^2 + 1980*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 1720*b^2 + 840*b + 840
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 1220*b^2 + 575*b + 575
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 1190*b^2 + 625*b + 625
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 895*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 860*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 275
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] , [5] ]= 1500*b^4 + 3050*b^3 + 3650*b^2 + 1200*b + 600
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] ]= 1740*b^3 + 2090*b^2 + 2090*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 1815*b^2 + 880*b + 880
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] ]= 1210*b^3 + 1415*b^2 + 1415*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 1315*b^2 + 620*b + 620
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 900*b^2 + 410*b + 410
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 1030*b^2 + 500*b + 500
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 895*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 665*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 290
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 815*b^2 + 375*b + 375
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 735*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 520*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 240
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 200
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] ]= 1000*b^3 + 1240*b^2 + 1240*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] ]= 980*b^2 + 500*b + 500
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] ]= 775*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] ]= 780*b^2 + 375*b + 375
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] ]= 685*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] ]= 500*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] ]= 465*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] ]= 240
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] ]= 225
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] ]= 420*b
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] ]= 240
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] ]= 180
h[ [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] ]= 125
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [5] , [5] , [5] , [5] ]= 576*b^8 + 3408*b^7 + 9388*b^6 + 15116*b^5 + 15696*b^4 + 10460*b^3 + 4644*b^2 + 992*b + 248
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [5] , [5] , [5] ]= 720*b^7 + 3540*b^6 + 8150*b^5 + 10580*b^4 + 8690*b^3 + 4080*b^2 + 1360*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [5] , [5] ]= 900*b^6 + 3570*b^5 + 6745*b^4 + 6710*b^3 + 4255*b^2 + 1080*b + 360
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [5] ]= 1080*b^5 + 3300*b^4 + 5010*b^3 + 3420*b^2 + 1710*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] , [4, 1] ]= 1200*b^4 + 2640*b^3 + 3200*b^2 + 1120*b + 560
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [5] , [5] , [5] ]= 480*b^7 + 2360*b^6 + 5460*b^5 + 7140*b^4 + 5920*b^3 + 2820*b^2 + 940*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [5] , [5] ]= 600*b^6 + 2350*b^5 + 4430*b^4 + 4400*b^3 + 2800*b^2 + 720*b + 240
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [5] ]= 750*b^5 + 2225*b^4 + 3355*b^3 + 2260*b^2 + 1130*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] , [4, 1] ]= 900*b^4 + 1850*b^3 + 2210*b^2 + 720*b + 360
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [5] , [5] ]= 400*b^6 + 1570*b^5 + 2980*b^4 + 2990*b^3 + 1920*b^2 + 510*b + 170
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [5] ]= 500*b^5 + 1470*b^4 + 2220*b^3 + 1500*b^2 + 750*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] , [4, 1] ]= 625*b^4 + 1270*b^3 + 1530*b^2 + 520*b + 260
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [5] ]= 330*b^5 + 975*b^4 + 1485*b^3 + 1020*b^2 + 510*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [4, 1] ]= 405*b^4 + 810*b^3 + 970*b^2 + 320*b + 160
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] , [3, 2] ]= 270*b^4 + 550*b^3 + 670*b^2 + 240*b + 120
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [5] , [5] , [5] ]= 480*b^6 + 1880*b^5 + 3520*b^4 + 3460*b^3 + 2180*b^2 + 540*b + 180
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] , [5] ]= 600*b^5 + 1810*b^4 + 2730*b^3 + 1840*b^2 + 920*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [5] ]= 690*b^4 + 1485*b^3 + 1785*b^2 + 600*b + 300
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 700*b^3 + 950*b^2 + 950*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] , [5] ]= 400*b^5 + 1170*b^4 + 1750*b^3 + 1160*b^2 + 580*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [5] ]= 500*b^4 + 1020*b^3 + 1220*b^2 + 400*b + 200
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 575*b^3 + 690*b^2 + 690*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [5] ]= 330*b^4 + 655*b^3 + 780*b^2 + 250*b + 125
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 405*b^3 + 475*b^2 + 475*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 260*b^3 + 295*b^2 + 295*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] , [5] ]= 400*b^4 + 850*b^3 + 1020*b^2 + 340*b + 170
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 420*b^3 + 550*b^2 + 550*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 365*b^2 + 220*b + 220
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 330*b^3 + 395*b^2 + 395*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 345*b^2 + 160*b + 160
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 250*b^2 + 120*b + 120
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 230*b^2 + 125*b + 125
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 155*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 180*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 45
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [5] , [5] , [5] ]= 360*b^6 + 1410*b^5 + 2660*b^4 + 2640*b^3 + 1670*b^2 + 420*b + 140
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] , [5] ]= 450*b^5 + 1335*b^4 + 2020*b^3 + 1370*b^2 + 685*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [5] ]= 540*b^4 + 1110*b^3 + 1335*b^2 + 450*b + 225
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] , [4, 1] ]= 600*b^3 + 720*b^2 + 720*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] , [5] ]= 300*b^5 + 880*b^4 + 1330*b^3 + 900*b^2 + 450*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [5] ]= 375*b^4 + 755*b^3 + 905*b^2 + 300*b + 150
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] , [4, 1] ]= 450*b^3 + 535*b^2 + 535*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [5] ]= 245*b^4 + 490*b^3 + 590*b^2 + 200*b + 100
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [4, 1] ]= 295*b^3 + 340*b^2 + 340*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] , [3, 2] ]= 195*b^3 + 225*b^2 + 225*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] , [5] ]= 300*b^4 + 610*b^3 + 730*b^2 + 240*b + 120
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [5] ]= 345*b^3 + 415*b^2 + 415*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 350*b^2 + 165*b + 165
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [5] ]= 245*b^3 + 285*b^2 + 285*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 270*b^2 + 130*b + 130
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 180*b^2 + 80*b + 80
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 205*b^2 + 100*b + 100
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 175*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 135*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] , [3, 1, 1] ]= 60
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] , [5] ]= 225*b^4 + 450*b^3 + 545*b^2 + 190*b + 95
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [5] ]= 270*b^3 + 310*b^2 + 310*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 300*b^2 + 140*b + 140
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [5] ]= 180*b^3 + 205*b^2 + 205*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 200*b^2 + 90*b + 90
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 135*b^2 + 60*b + 60
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 165*b^2 + 75*b + 75
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 150*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 105*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] , [3, 1, 1] ]= 45
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 125*b^2 + 50*b + 50
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 120*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 80*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [3, 1, 1] ]= 45
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] , [2, 2, 1] ]= 30
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] , [5] ]= 240*b^5 + 700*b^4 + 1040*b^3 + 680*b^2 + 340*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] , [5] ]= 300*b^4 + 620*b^3 + 740*b^2 + 240*b + 120
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [5] ]= 330*b^3 + 415*b^2 + 415*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 300*b^2 + 160*b + 160
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] , [5] ]= 200*b^4 + 390*b^3 + 460*b^2 + 140*b + 70
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [5] ]= 250*b^3 + 290*b^2 + 290*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 275*b^2 + 130*b + 130
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [5] ]= 160*b^3 + 175*b^2 + 175*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 185*b^2 + 80*b + 80
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 120*b^2 + 50*b + 50
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] , [5] ]= 200*b^3 + 250*b^2 + 250*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 190*b^2 + 100*b + 100
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 135*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 160*b^2 + 75*b + 75
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 145*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 100*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 90*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [4, 1] ]= 40
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [3, 2] ]= 50
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] , [5] ]= 150*b^3 + 170*b^2 + 170*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] ]= 165*b^2 + 75*b + 75
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 150*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] ]= 115*b^2 + 50*b + 50
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 105*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 75*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 85*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [4, 1] ]= 50
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [3, 2] ]= 35
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 70*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [4, 1] ]= 40
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [3, 2] ]= 30
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] ]= 100*b^2 + 50*b + 50
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] ]= 80*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [4, 1] ]= 40
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] ]= 70*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [4, 1] ]= 40
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [3, 2] ]= 30
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [3, 1, 1] , [5] ]= 25
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [2, 1, 1, 1] , [2, 2, 1] , [5] ]= 25
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [5] , [5] , [5] ]= 24*b^4 + 46*b^3 + 54*b^2 + 16*b + 8
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [5] , [5] ]= 30*b^3 + 35*b^2 + 35*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [5] ]= 30*b^2 + 15*b + 15
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [4, 1] , [4, 1] , [4, 1] ]= 20*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [5] , [5] ]= 20*b^3 + 20*b^2 + 20*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [5] ]= 25*b^2 + 10*b + 10
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [4, 1] , [4, 1] ]= 25*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [5] ]= 15*b^2 + 5*b + 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [4, 1] ]= 15*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 2] , [3, 2] , [3, 2] ]= 10*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [5] , [5] ]= 20*b^2 + 10*b + 10
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [5] ]= 15*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [4, 1] , [4, 1] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [5] ]= 15*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [4, 1] ]= 10
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 2] , [3, 2] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [3, 1, 1] , [3, 1, 1] , [5] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [5] , [5] ]= 15*b^2 + 5*b + 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [5] ]= 15*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [4, 1] , [4, 1] ]= 10
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [5] ]= 10*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [4, 1] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 2] , [3, 2] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [3, 1, 1] , [5] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 2, 1] , [2, 2, 1] , [5] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [5] , [5] ]= 10*b
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [4, 1] , [5] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [2, 1, 1, 1] , [3, 2] , [5] ]= 5
h[ [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [1, 1, 1, 1, 1] , [5] , [5] ]= 1
